Well-Posedness of Discretizations for Fractional Elasto-Plasticity

We consider a fractional plasticity model based on linear isotropic and kinematic hardening as well as a standard von-Mises yield function, where the flow rule is replaced by a Riesz--Caputo fractional derivative. The resulting mathematical model is typically non-local and non-smooth. Our numerical algorithm is based on the well-known radial return mapping and exploits that the kernel is finitely supported. We propose explicit and implicit discretizations of the model and show the well-posedness of the explicit in time discretization in combination with a standard finite element approach in space. Our numerical results in 2D and 3D illustrate the performance of the algorithm and the influence of the fractional parameter.

==> Tables/frac3d_res_adj.csv <==
0,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017436,0.017402
8.8499e-13,1.0348e-12,1.5121e-12,1.1446e-12,1.1856e-12,1.0217e-12,9.7633e-13,1.2392e-12,1.1348e-12,1.7063e-12,1.5053e-12,1.5944e-12,1.6779e-12,1.5601e-12,1.7958e-12,1.6649e-12,1.5474e-12,1.9659e-12,2.6071e-12,2.9459e-12,2.9914e-12,2.8246e-12,2.9573e-12,2.7174e-12,2.7204e-12,2.7385e-12,3.0674e-12,2.7613e-12,2.8794e-12,3.1954e-12,2.986e-12,3.0529e-12,3.0033e-12,2.8762e-12,3.4468e-12,3.679e-12,4.3501e-12,0.0062884,0.012377,0.042402,0.032538,0.020937,0.042101,0.027808,0.026206,0.029675,0.028524,0.0432,0.028191,0.042441,0.030994,0.045507,0.041486,0.044784,0.031206,0.037207,0.034975,0.038817,0.036586,0.046114,0.059027,0.048266,0.034594,0.034326,0.041363,0.044517,0.041232,0.036696,0.040349,0.040953,0.040045,0.044815,0.045799,0.051556,0.039468,0.045528,0.050056,0.047068,0.04004,0.040742,0.042777,0.046228,0.039435,0.046227,0.044744,0.040876,0.040111,0.039102,0.03798,0.037143,0.040053,0.037525,0.04201,0.039296,0.039384,0.035568,0.03555,0.036251,0.032,0.035873,0.15485,1.1519e-11,1.0998e-11,1.06e-11,1.0537e-11,9.9574e-12,1.0536e-11,1.1046e-11,1.1829e-11,1.0071e-11,1.0679e-11,1.0711e-11,1.0839e-11,1.0416e-11,1.0066e-11,1.0563e-11,1.179e-11,1.0087e-11,1.0056e-11,1.0755e-11,1.0204e-11,9.2975e-12,9.8931e-12,1.0996e-11,8.8943e-12,1.0262e-11,9.9991e-12,9.711e-12,1.0049e-11,5.4485e-12,5.6e-12,5.6078e-12,6.0286e-12,5.8216e-12,5.7335e-12,6.2376e-12,5.4219e-12,5.2684e-12,5.7468e-12,5.1424e-12,5.999e-12,5.6099e-12,5.2619e-12,5.4032e-12,5.9105e-12,5.9949e-12,5.7483e-12,5.588e-12,6.0142e-12,5.2625e-12,5.6312e-12,6.0124e-12,5.2149e-12,5.533e-12,5.0823e-12,5.4363e-12,5.6006e-12,5.2374e-12,5.117e-12,5.0308e-12,5.1457e-12,5.3605e-12,5.017e-12,4.9033e-12,4.6566e-12,2.9106e-12,2.8987e-12,2.9161e-12,2.8145e-12,2.9243e-12,2.9755e-12,2.9932e-12,2.7066e-12,2.6868e-12,2.8151e-12,2.7866e-12,2.5711e-12,2.8675e-12,2.936e-12,2.6587e-12,2.7521e-12,2.7485e-12,2.4761e-12,2.0288e-12,1.6058e-12,1.5422e-12,1.5364e-12,1.5447e-12,1.8507e-12,1.7367e-12,1.6075e-12,1.361e-12,1.297e-12,9.6375e-13,9.8748e-13,1e-12,1.2869e-12,9.7997e-13,9.407e-13,9.4472e-13
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.855e-08,1.8701e-07,9.0238e-07,4.1199e-05,8.92e-05,0.00041579,0.00069658,9.0455e-07,1.6646e-06,0.00027097,0.00019338,0.00041478,0.00020902,1.5173e-06,0.0004004,0.00018439,0.00018495,2.5843e-06,0.00028521,9.3446e-05,0.00054818,0.00040245,0.00022682,3.6488e-05,0.00042028,7.9669e-05,0.00017312,0.00026077,0.00018913,0.00032176,0.00041688,0.0004443,0.00060529,0.00072964,0.00040554,0.00087998,0.00088166,0.0010322,0.00063715,0.00073443,0.00073798,0.00090889,0.00073544,0.00078181,0.00072747,0.0011828,0.00051435,0.00051098,0.00065678,0.00057769,0.00071646,0.00067765,0.00054706,0.00064664,0.00062331,0.00072637,0.00059717,0.00061038,0.00044888,0.00056792,0.0004755,0.00078358,0.00064843,1.0619e-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5.3287e-12,4.6415e-12,4.7758e-12,5.7497e-12,5.9193e-12,4.9358e-10,3.0209e-10,4.8551e-12,5.5558e-12,4.699e-11,7.0646e-11,1.1612e-10,2.4648e-11,6.1816e-12,7.0943e-11,7.6554e-11,1.2523e-11,5.6745e-12,5.6816e-11,6.5521e-12,5.5108e-10,1.8283e-10,2.5363e-11,5.1084e-12,7.8932e-11,1.043e-11,2.6684e-11,6.491e-11,7.0703e-11,6.1468e-10,2.9949e-10,4.996e-10,3.0725e-10,2.4856e-10,4.6144e-10,5.6867e-10,1.2453e-09,8.6682e-10,3.7671e-10,1.0539e-09,4.3293e-10,4.5072e-10,2.1796e-10,2.1575e-10,7.9906e-10,5.1429e-10,4.5049e-10,3.2622e-10,5.9991e-10,3.2844e-10,5.9362e-10,7.7761e-07,4.1228e-10,4.5573e-10,1.8932e-10,3.1491e-10,2.1369e-10,1.2116e-09,1.7247e-10,3.8825e-10,3.2504e-10,4.0838e-10,2.9389e-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.051e-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> Tables/frac_res_adj.csv <==
0,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58594,0.58555
3.714e-12,3.6737e-12,3.8619e-12,3.9921e-12,4.2857e-12,5.0095e-12,5.1885e-12,5.7037e-12,5.7316e-12,5.9766e-12,5.6648e-12,6.5032e-12,5.7518e-12,8.9013e-12,1.0233e-11,1.0396e-11,0.073256,0.027566,0.25667,0.19225,3.382e-05,0.13632,0.10584,0.16517,0.21412,0.19675,0.15604,0.23891,0.133,0.18809,0.16513,0.16493,0.15346,0.23975,0.16383,0.19221,0.21012,0.1926,0.14666,0.18695,0.20124,0.20747,0.18143,0.18699,0.21422,0.2003,0.20462,0.22753,0.21343,0.21352,0.21009,0.20037,0.23621,0.25454,0.22276,0.24841,0.16939,0.24942,0.23877,0.25173,0.25185,0.23953,0.2406,0.22242,0.19706,0.2509,0.24921,0.20099,0.2537,0.1902,0.21414,0.22564,0.19937,0.26142,0.21292,0.26229,0.2646,0.26181,0.25236,0.24677,0.24824,0.21553,0.25339,0.25081,0.23337,0.25115,0.22255,0.26301,0.20485,0.25046,0.24645,0.25954,0.25096,0.22768,0.20156,0.26448,0.25592,0.24662,0.22207,0.21345,0.72527,3.9464e-11,3.8906e-11,3.7536e-11,3.8831e-11,3.7375e-11,3.6756e-11,4.2919e-11,3.9549e-11,3.6202e-11,3.9586e-11,3.6705e-11,3.9506e-11,3.7382e-11,3.968e-11,3.7727e-11,3.9241e-11,4.0332e-11,4.0696e-11,4.3009e-11,3.8856e-11,4.0743e-11,3.898e-11,3.792e-11,3.9e-11,3.7939e-11,3.736e-11,3.8787e-11,3.8089e-11,3.8784e-11,3.9124e-11,3.9274e-11,3.8639e-11,3.8391e-11,3.8833e-11,3.9091e-11,3.5767e-11,3.8895e-11,4.0112e-11,3.733e-11,3.7572e-11,4.0096e-11,3.6918e-11,3.7811e-11,3.8333e-11,3.7014e-11,3.5232e-11,3.4888e-11,3.7332e-11,1.9526e-11,2.0588e-11,2.06e-11,1.841e-11,1.9135e-11,1.9367e-11,2.0101e-11,2.0703e-11,1.9856e-11,2.0258e-11,1.8711e-11,1.9973e-11,1.9453e-11,1.9772e-11,2.0453e-11,1.9832e-11,1.976e-11,1.9236e-11,1.884e-11,2.0515e-11,1.9607e-11,1.9576e-11,2.0449e-11,1.9112e-11,1.8628e-11,1.8693e-11,1.8316e-11,1.803e-11,1.1108e-11,1.0871e-11,9.8917e-12,9.9032e-12,1.0157e-11,1.0061e-11,9.7731e-12,1.0857e-11,1.0262e-11,9.9543e-12,1.0798e-11,9.4551e-12,1.0871e-11,9.7162e-12,5.9128e-12,5.8287e-12,6.5505e-12,6.5754e-12,6.2828e-12,6.3771e-12,6.0313e-12,5.1307e-12,4.1749e-12
,,,,,,,,,,,,,,,,1.5305e-08,1.3569e-07,2.5066e-05,2.3385e-06,9.7558e-12,3.021e-06,7.028e-06,1.2326e-05,1.2135e-05,0.0040476,5.1601e-06,9.0204e-06,5.708e-06,7.9282e-06,0.0011481,0.001724,0.0086557,0.0035662,7.0835e-05,0.0083447,0.0059658,0.010723,0.0072668,0.0061135,0.0095244,0.010861,0.0094413,0.012688,0.0061196,0.0067608,0.0073566,0.0079434,0.0074651,0.0092857,0.0093522,0.0070597,0.0080169,0.0090737,0.0094589,0.0056384,0.0048276,0.0046341,0.0045809,0.0034979,0.0045749,0.0050064,0.0055798,0.0044671,0.0048836,0.0051118,0.0040324,0.0052733,0.004325,0.0043114,0.0050318,0.0038466,0.0045069,0.0048743,0.005765,0.004801,0.0045274,0.0048245,0.0040935,0.0047019,0.0057805,0.0052629,0.0040665,0.0041265,0.0044691,0.0051782,0.0057433,0.0055225,0.0046284,0.0042159,0.0060225,0.0058663,0.0059418,0.0066782,0.0060079,0.0041996,0.005013,0.0058099,0.0047026,0.0064267,3.9968e-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,9.4764e-12,9.8128e-12,9.8961e-12,9.8379e-12,,9.8952e-12,9.3232e-12,9.6416e-12,9.9107e-12,5.7813e-09,9.3516e-12,1.753e-11,1.7733e-11,1.8645e-11,1.7665e-10,9.0639e-10,2.6637e-08,2.1041e-09,1.8606e-11,1.7115e-08,2.9154e-08,1.0504e-08,1.4879e-08,1.3482e-08,1.6974e-08,2.2872e-08,2.0125e-08,4.5106e-08,8.0169e-09,4.1464e-05,4.8986e-05,0.00035641,4.8164e-05,9.5728e-09,1.2832e-08,8.0897e-07,1.3292e-08,1.6611e-08,8.7722e-09,2.0675e-05,1.2743e-05,3.2303e-05,1.6722e-05,1.6013e-05,8.4557e-05,5.5053e-06,5.831e-06,0.00012785,0.00011229,0.00010211,4.5648e-05,0.00012232,3.7853e-05,0.00011314,0.00010355,3.7795e-06,1.5969e-05,6.2691e-05,4.5169e-06,8.4557e-05,4.2302e-06,7.3738e-05,3.0442e-05,7.1684e-05,1.0427e-05,2.794e-05,5.2291e-05,2.1026e-05,4.5102e-05,5.6391e-05,5.0927e-05,0.000111,2.4534e-05,3.0189e-05,0.0002686,6.1555e-05,0.00013108,0.00010981,5.537e-05,4.2276e-05,5.0255e-05,1.093e-08,2.3504e-06,1.1348e-08,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.9805e-11,,,1.9813e-11,1.9513e-11,1.9034e-11,1.9334e-11,1.8604e-11,1.9807e-11,1.885e-11,1.8741e-11,1.9657e-11,,1.8595e-11,2.0336e-11,2.0805e-11,1.8622e-11,,1.9575e-11,2.0042e-11,2.0442e-11,2.0163e-11,,3.6811e-11,3.5177e-11,3.4802e-11,3.6685e-11,3.6646e-11,3.7716e-11,3.8565e-11,3.592e-11,3.6239e-11,4.0728e-11,3.97e-11,3.6222e-11,3.6534e-11,3.7836e-11,3.7982e-11,4.0131e-11,3.762e-11,3.9037e-11,3.9435e-11,3.8373e-11,3.9659e-11,3.9407e-11,3.9797e-11,3.7986e-11,3.6328e-11,3.8691e-11,3.7744e-11,3.9234e-11,3.7851e-11,3.7371e-11,3.7083e-11,3.8543e-11,3.855e-11,3.5882e-11,3.8657e-11,3.9449e-11,4.7255e-07,2.1887e-06,1.9894e-06,3.5527e-11,3.3824e-11,3.5439e-11,3.503e-11,3.5698e-11,3.5527e-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4.3677e-11,3.854e-11,3.7939e-11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> Tables/frac_res_ks_1100_adj.csv <==
0,0.5859375000009,0.585937500001,0.585937500001,0.5859375000017,0.5859375000012,0.5859375000017,0.5859375000026,0.5859375000022,0.5859375000018,0.585937500002,0.5859375000022,0.5859375000021,0.5859375000026,0.5859375000043,0.5859375000037,0.5859375000048,0.5859375000034,0.5859375000039,0.5859375000042,0.5859375000033,0.5859375000034,0.5859375000044,0.5859375000033,0.585937500004,0.5859375000038,0.585937500004,0.5859375000044,0.585937500009,0.5859375000082,0.5859375000074,0.5859375000072,0.5859375000081,0.5859375000071,0.5859375000069,0.585937500008,0.585937500007,0.5859375000082,0.5859375000067,0.5859375000078,0.5859375000091,0.5859375000087,0.5859375000085,0.585937500009,0.5859375000076,0.5859375000101,0.5859375000071,0.5859375000078,0.5859375000085,0.5859375000166,0.5859375000142,0.5859375000158,0.5859375000138,0.5859375000147,0.5859375000165,0.585937500015,0.5859375000164,0.5859375000185,0.5859375000359,0.5859375000299,0.5859375000316,0.585937500037,0.5859375000369,0.5859375000292,0.585937500031,0.5859375000298,0.5859375000354,0.5859375000244,0.5859375000272,0.5859375000351,0.585937500034,0.5859375000629,0.5859375000762,0.5859375000599,0.5859375000644,0.5859375000694,0.5859375000725,0.5859375000608,0.5859375000586,0.5859375000638,0.5859375000657,0.5859375000749,0.5859375000596,0.5859375000604,0.5859375000781,0.5859375000661,0.5859375000791,0.5859375000593,0.585937500088,0.58593750014,0.5859375001233,0.5859375001305,0.5859375001208,0.5859375001264,0.585937500142,0.5859386192781,0.5859407328031,0.9159590511617,3.088734556979,7.411314107546,11.89260272125,14078.20935147,45420.04918765,521187.2293599,317264.9545356,139979.6925023,76403.24108005,46066.27271613,113423.2611394,55289.63891893,30781.22851151,21133.02436355,9429.374235705,5768.205463297,5453.700046302,3649.737517473,2675.989958412,2296.098139762,4608.526458761,2051.262087595,2198.769592966,2484.308922195,1871.733083441,2221.263880927,1537.308305014,1637.396163931,1759.906202787,1260.664171757,1705.398736394,1344.137191679,1485.58672049,1614.998082119,1210.451816785,1533.185737907,1126.09380379,1535.251526887,1176.827540042,1166.624611867,1257.857990995,1167.681615188,1215.112904975,935.1281541145,1049.127929956,1007.415600897,1036.901559315,909.1324355494,942.2705745124,952.8671521558,963.190199477,848.2173218611,879.5085267181,773.7628522695,805.8691851138,801.717769172,792.0452866865,714.4311277553,729.7482661853,659.353097287,675.1645501547,665.1232669888,654.8051146067,598.0396234379,605.4665516636,550.2625667077,566.3625328674,552.0269165565,524.8756792859,518.9131965134,500.9360800461,487.4872655136,467.2321962688,458.2616165128,442.910619767,430.5643082325,416.3526555685,404.7647432199,392.0756518309,380.3682472741,368.7318236682,357.4559207685,346.5334712385,335.9403052361,325.6695735957,315.6984954428,306.0363890768,296.677382822,287.5986133586,278.8012397149,270.2877171481,262.0538159382,254.0747472147,246.3258195507,238.8201757234,231.5360962252,224.4733968649,217.6106071591,210.981326708,204.5501803346,198.312307233,192.2627329025
3.195055331418e-12,4.167000078326e-12,4.489297822374e-12,3.849254248678e-12,4.054090396721e-12,3.96793709001e-12,5.09547959382e-12,5.792699653284e-12,5.76050318557e-12,5.814682069172e-12,6.303846333822e-12,5.8114624224e-12,6.096456672822e-12,9.173550807873e-12,9.697131986286e-12,1.020694639919e-11,0.2175049185236,0.0817808833793,0.7621910465811,0.4077118654624,0.1104115611263,0.3120646095226,0.5297049217027,0.785301226338,0.8435240813983,0.5320952159251,0.7471315071554,0.8117438892004,0.8515729611989,0.8154674213498,0.6792806727963,0.9474293817096,0.8681370494875,0.8748791826435,0.7829847794414,0.9273955786861,0.7517008728106,0.8794575344423,0.8876648200921,0.7612119835218,0.9580574089088,0.8580405833481,1.179022891866,0.9881124917647,1.014037164577,1.171061108963,1.175230024199,2.665404364409,6.239185179318,5.217515587705,3.743061113306,3.07853234804,6.63022736546,3.798615281707,4.657641307156,2.724551935612,2.927158159326,6.24972469037,3.379570046263,6.05379837292,4.413323205788,4.315435142888,4.389539151652,3.499953219222,5.984292164313,4.123663921397,2.999341620632,4.25281171888,3.895750710443,4.569860720423,4.56601002724,4.265892360149,3.744122598207,5.54955154189,5.097143975669,4.431462792224,5.460969266371,4.706211609279,5.279514067712,5.423293929398,5.476210491911,4.201588397855,4.771068244715,5.22853541277,3.982000182109,4.506137688226,5.786958797724,5.210954058213,5.57004761729,5.842108792615,5.446134255781,6.046378134294,4.377665012717,5.287008285533,4.428298491244,5.568070847275,5.960694783973,5.415824549595,5.071933338862,9.789908635223,76.95842767346,98363.94464842,1447720.865698,10940282.70676,281733253.6063,7128610.866457,11240266.74489,844769.535167,1062120.627445,565352.7694868,230943.3748529,521442.434371,282910.8976184,195256.0253244,182591.8932934,220597.1982695,60738.40561628,11477.69489479,26840.81838872,27116.12988204,12493.86696374,24932.02413336,8104.990768548,13464.81392272,44474.6251921,1901.9631654,4261.942350938,4069.99963771,8738.215235146,2726.036911455,1751.49582917,5291.972979113,2153.250874493,15102.96647699,1353.093176326,1208.799791779,15047.24216251,1450.774225834,3340.655854792,837.363221384,1508.6856941,443.179008265,44657.631518,5502.304182504,48310.18678537,2804.165177237,512.3530553095,6947.75183075,78994.48929773,4738.283649408,787.0542299771,2357.545013083,1782.185450114,2870.18779375,1308.7536338,2214.075575136,622.5548399613,744.5113752913,1974.950754185,13847.34921844,329.2332077649,6684.096237596,1436.881054005,808.3284622722,108.3173592957,2661.654505238,656.8746562529,809.0463874779,1532.808771404,808.8811883943,180.6987078688,268.1326965614,538.6523029434,506.877904864,250.3057991555,654.889783294,230.4929118139,570.2386629038,16434.96170492,437.6956434852,1384.925000393,412.1940383289,223.0625874232,407.9931030231,35.01108636102,4008.77521493,568.4583927152,596.4335026389,234.7278286723,36.98061981204,252.1520045365,142.2199119444,280.7711535766,53.94347673637,41.51420614268,140.0569237784,143.770235061,113.2876810276,104.2402316702,239.2431933823
,,,,,,,,,,,,,,,,3.342014455399e-06,1.176721118767e-06,0.001886489043444,9.120871226198e-05,0.0001535788934923,0.0002883155573148,0.001109369562733,0.0013331646363,0.2438092577656,0.001403610449348,0.1513033482782,0.0451164982307,0.03108515835124,0.1717320335074,0.09041192360586,0.09371815868554,0.1271432116234,0.1983557680732,0.2517972009886,0.2490235546709,0.2201043845932,0.3268303064015,0.3505161265177,0.2355161275376,0.4244550204316,0.3930484398087,0.4255726032708,0.404814616584,0.5594649767903,0.2966822395182,0.5420223008033,2.836977254038,5.020310616746,3.554678630313,3.425247575773,2.953565543402,3.930298441113,3.469396190751,3.832582446771,4.093699082954,4.512971468899,4.056717621132,4.117546970385,5.53449044457,3.748984677222,5.043755877915,4.541925109534,4.022104453541,3.130365034139,4.58763294597,4.479905276837,3.624456929721,3.492932291461,2.551330355794,2.945008363912,2.439358709954,1.848735090305,1.774525460786,1.598885934987,1.409105407014,2.644159285258,2.601209177247,3.35354233623,2.350093047583,2.21909363644,3.738591141592,2.784359194265,2.910210570508,2.780146308475,2.694523099667,3.163842388367,2.533822772409,2.966178775069,2.760763133429,3.288549211585,2.722170133978,2.902903045573,2.60751298097,3.127267381603,2.938467242888,3.216488079605,2.379120299987,2.237690061814,1.797503938365,303.8772437554,146499.7731684,1228511.012912,13181336.91859,72022741.63802,3602144.282731,6428236.779097,490497.1297586,704589.7571684,279902.5114788,435716.2931526,243103.6531557,169675.1906256,46804.66582584,127672.59106,98107.4303865,11118.23290174,7987.462907028,15355.14294115,26637.21748365,6072.678962712,8215.368893353,5470.234038248,5205.954684459,14500.06646901,1627.676215944,1854.947357284,9822.789378431,4133.53528333,2592.429036889,4984.264349793,4618.494176434,848.2216914998,8088.023816646,845.4585299699,794.4643227997,8399.465729425,1014.114718176,1664.06374957,500.0451358807,467.3306372573,259.9968174306,7789.853151431,2625.707611317,24573.40559382,2846.171664734,5499.029490563,671.163484566,42321.45091838,2630.867521318,401.6135963832,1455.939007864,1010.992192823,1104.049396234,662.2389336432,889.5063125871,185.3971302496,410.1545513825,1078.503821339,6698.38822294,224.4008859671,2274.850391089,750.3975138827,484.5814272472,618.2810541568,1374.155022579,573.7938481183,345.7487928205,901.6138520813,396.1783206907,87.14701508583,164.2459404874,225.0705467649,294.965613299,103.8859175984,352.5757547132,163.4048507478,270.9464628267,12475.77310121,233.8103535284,694.1666434849,248.4992258038,118.1387528236,215.5812638639,64.35027910358,2087.424901105,294.3920656206,323.6498661301,134.9463679918,27.10585736762,121.4161776964,120.6875003109,152.6745497659,28.06363979862,25.78947441291,69.39386316824,71.14092956562,200.7638073575,64.33428671829,127.1086309952
,,,,,,,,,,,,,,,,9.158007685528e-12,9.105605158766e-12,8.476134460977e-09,9.575451542787e-12,2.195905679514e-10,2.463558246291e-10,1.242490910158e-08,1.702818863691e-08,0.000155006889937,2.250176933671e-08,4.344381688703e-05,1.922119121645e-06,2.824452411176e-06,3.426169542342e-05,0.004644526145604,0.009493771727635,2.242982213385e-05,0.01870860477221,0.0003564952630097,0.0001853990348692,0.02992892049629,0.009738779714247,0.04829033116102,0.03756593234483,0.1094099699256,0.07367512968291,0.09074235359947,0.1585903802756,0.09979359378958,0.08254500341161,0.1568371429295,2.145577851092,0.6113860968569,0.8189285450305,1.73414333885,2.123563945468,1.400420843121,1.111970637947,1.255482953473,1.48914788315,1.682223943546,1.246063347085,1.514297757078,1.469914384573,0.8896315760758,1.553124506869,1.428824200778,0.8845565892714,1.305793799117,1.380531986115,0.9070417755499,1.986294957708,1.008653368269,0.550659287758,0.8052098101949,0.541637346624,0.6346967267037,0.4453722528697,0.868237595861,0.6962903755865,0.5828207831503,0.4419044238661,0.6531824403847,0.5136403592096,0.8130146117992,0.7508177169696,0.5523084290354,0.5683318094761,0.5538383622425,0.4754617832294,0.4829735936329,0.6757819867347,0.5175883209843,0.4839701801937,0.614381710889,0.5672869906502,0.5177321197873,0.6874059905483,0.5855484486983,0.3433962008135,0.6989256613984,0.8083861328866,0.4095219618184,0.5659795025832,75.70167526595,49607.23473735,511239.2685958,7806540.60548,51787214.02959,1861436.555086,3327969.488785,262793.6066301,421063.8108874,242611.8755241,269796.2981668,92798.83793313,262384.2134418,45892.05953775,66233.10449928,48345.26550196,58521.17661132,2747.151280188,10742.74505467,14930.50593767,3124.741839017,2541.714109599,2757.618078072,2839.635485354,6446.471633531,771.0720444108,1943.661441385,5034.711603727,2154.438741932,1290.568435302,2925.140720587,2543.264138329,436.0361003887,4250.70964065,450.7651512587,517.1512219508,4318.499407542,565.3486757726,826.364843604,321.835235806,229.3159246028,231.7887415969,3905.082085482,1328.074770552,11296.20458201,1424.439898122,2804.308517918,298.2219863624,21160.10240988,1321.014116936,189.0772114261,765.9180324297,502.8834137021,613.3442637972,369.4862443947,434.0462347363,80.77023044675,205.3252256302,549.7597783116,3306.728315739,114.7056418724,1081.684225682,1641.467637363,251.075765402,360.9085865233,669.913432259,305.8641643421,169.489858838,472.2652221252,194.3522114002,45.56100016543,94.58925716288,108.5140132957,146.3435088515,49.30759444989,168.5906598449,83.04550935326,135.0168939918,6809.834362878,116.579976858,345.5336004655,123.2122132398,60.25077018636,115.5022777491,54.41443493996,1044.647529071,150.2173593147,162.3331904568,60.77949938224,13.99033828064,62.59672945726,69.93727398097,76.43226666523,13.45305184184,13.71334141829,30.35433048573,35.62628411103,28.36708914513,37.98015728578,64.01618540873
,,,,,,,,,,,,,,,,,,,,,,9.819700608205e-12,1.028288565408e-11,1.317264075595e-10,9.487521879237e-12,1.138289462688e-11,1.816408135014e-11,1.666533577804e-11,1.793054593691e-11,1.615086553386e-08,5.213699344753e-07,1.846700570241e-11,1.531682447542e-07,1.121955861549e-10,1.063398258339e-10,1.250204607839e-06,2.12939746641e-07,8.176794872305e-07,0.003020637623868,0.01127748859245,0.008813944395041,0.001959093672214,0.03617432473146,0.00965538679511,0.007186966804134,0.02589689120691,0.5776102998689,0.426459123976,0.3900071823195,0.3544803753968,0.4794381018818,0.4545657326813,0.3574776640405,0.6736693889549,0.6935801850489,0.4397343456197,0.6933982860738,0.4918409089042,0.7094947880075,0.1662482827681,0.2907029062184,0.5580968931283,0.1231431948842,0.3142921956296,0.257724356772,0.3100564010906,0.2976139819968,0.230149990404,0.1664136404759,0.1375886082547,0.2617037551817,0.2158888025957,0.1182905194653,0.14180228455,0.1198158599267,0.2422393327458,0.1202739382263,0.3086226666401,0.156927274635,0.123992103624,0.1341048041597,0.1361415828282,0.133970489326,0.1681357077504,0.1855633808611,0.1529169116669,0.08053044879414,0.1985834857993,0.1163086279597,0.2230771901138,0.1494669115058,0.1040523562963,0.1384859992687,0.2026858742061,0.1405363637529,0.1124402363978,0.0595582337569,0.09366002917512,0.0487453839083,69.3775026308,60621.60707167,2859301.919031,4230384.047974,23699417.51331,936287.0539061,1684714.017786,133119.0802883,218038.898022,88456.99655686,133859.2879022,42028.07328022,102119.3990988,38764.9587081,33378.84263388,465763.6510614,3026.296463791,1464.290497008,3681.306707302,7566.293315702,1585.119129946,1301.973008297,5654.249024594,1225.116314515,2978.195993929,7688.967712388,1115.281475775,2562.309294238,1130.85005316,616.6158934335,1509.67211917,1325.012050314,237.1011815914,2125.368146514,239.9093151157,262.265708281,2174.519470421,292.8865678074,422.1294394331,261.6087805827,102.3494343028,80.67094033323,1538.458960408,747.879250892,5334.362261942,691.2242472625,1378.854139414,141.5879770255,10585.67779297,659.6776063453,96.90026481833,383.1386652862,249.4225689631,300.6968488091,187.0222765826,216.395875854,40.11425001735,104.1108414761,269.275065546,1624.207926912,56.20996827518,505.512782762,1034.408372672,126.1737807586,183.4373683196,335.5637442726,155.0429321731,84.1896422016,229.4918954619,95.40378523004,22.84273159506,47.59976450787,54.28604173023,73.02871014868,23.1231909105,79.41551258032,41.22992012102,66.58665758284,3419.160642664,58.75928002844,168.9272330949,61.64917640709,30.21554802708,58.19856157807,27.70038582998,523.8416454514,72.48341116069,80.85739392768,27.00396615938,6.616459999323,31.71004852268,34.87831629636,38.17865790249,5.127300794342,6.192371457626,13.15032330621,17.79446529413,18.06974269014,21.55935163067,32.38190515448
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.8349766151e-11,1.877964450614e-11,,1.826272466587e-11,,,1.87867499335e-11,1.860556153588e-11,2.117950259617e-11,3.572888040981e-09,6.659929735475e-08,2.485576828803e-07,8.357286196414e-09,6.930629555535e-05,8.453797017971e-08,8.095650808926e-05,0.001964103594958,0.1561096972004,0.03109787279579,0.09829692749267,0.1028637208376,0.07524247703844,0.04662180749913,0.06769151850564,0.2128593628031,0.0461918980976,0.1085040943137,0.03592903398505,0.1369124241658,0.1584307914884,0.01794816912307,0.09866260577038,0.0812178473229,0.01052411025039,0.08255594727427,0.02647145365736,0.03768235224224,0.03119314976962,0.04469990617775,0.007621926048895,0.007879110850337,0.01688522364008,0.002746869218861,0.009712822139549,0.007971296037518,0.01233703968001,0.03561605700014,0.009571689364385,0.03969328466746,0.01133407928483,0.02789946836383,0.009006940806444,0.01765726918545,0.01104913998169,0.03006248877473,0.04540651041141,0.02745886619122,0.01787274089022,0.01357581971204,0.01605608150643,0.02810466630873,0.03979446363751,0.02109412803957,0.005789824279238,0.02478511764295,0.03216861521081,0.02102324920536,0.02178930829556,0.0226578371044,0.007848318266637,86.96180243775,35794.2331619,361583.3997876,1508642.256676,12625556.48719,472930.601468,846596.8863522,66054.82474752,146326.3092657,47146.4008088,68048.10971587,24108.38224473,31089.66456304,8425.312397186,16827.45644648,11844.71772934,7062.666175969,3260.401899164,8307.816740446,3738.620962439,1819.090797525,629.1919774723,1184.399262601,605.7007547279,1520.990125352,3030.297058849,538.4846008001,1242.03645845,572.4892425844,265.2248533985,762.1377381012,657.1533028697,120.4354641744,1040.667598291,124.4390380719,124.9532977271,1086.858938437,147.1451920492,222.6035641483,163.4846380077,51.90536365127,39.16638875799,545.7010283839,374.1389291293,2616.889950783,327.4377388707,682.0174460729,67.75293650479,5298.179641914,539.820660052,48.93986618821,191.9116025498,127.2857918107,146.1445933826,92.88204125884,108.8286768418,17.99754760473,53.31583925359,132.7307538738,792.1204466407,27.50384503515,237.1909083741,549.1063390398,61.54696500232,91.99035850522,167.2392670726,78.28525346837,41.86930483365,116.9816862255,44.27320225525,11.53898785759,24.53959481854,27.05116317425,36.4876450198,8.630769879252,38.61855223497,20.40573557482,32.2201306639,1712.667535965,29.77047643451,76.53214863335,30.81069602268,15.17964304549,28.56639062044,13.74886551169,263.0974147556,34.81272208152,39.86338099935,9.7112248298,1.600833402082,15.89339315712,17.29600865295,19.05384643161,2.293052287764,1.651777948688,3.583951242394,8.878534688931,10.71796387297,10.47127806567,16.25187697764
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.010303035149e-11,1.912869862508e-11,,1.858602161064e-11,1.920419379076e-11,2.058264669813e-11,0.0001194280940062,0.02884941746149,2.255589056421e-05,0.02397823464022,1.576283970969e-05,0.003733403705036,0.009808151608566,1.053025969e-05,0.01669748886076,0.01022755561005,0.01435601696165,0.0006742762555314,0.0001830010984814,0.001324322547708,0.0001147292673185,0.00211598546459,0.00267150610969,0.0001115906073087,5.088558664212e-06,3.476884768538e-06,0.006107205197788,2.002114637634e-06,7.953550050566e-06,0.0003347831842806,0.0002160109667715,6.753350305644e-07,8.366853876396e-09,0.0006385390141062,1.830951011073e-05,0.001512286892097,9.241262805659e-06,4.052996708248e-07,0.0003230415450314,0.0001220478918925,6.86290111851e-07,0.0006694638200202,6.919639959913e-07,4.03416189565e-07,0.003762920286301,0.00124083375528,0.0001016885811715,0.0004566473668116,9.136693193715e-05,0.002219097850956,0.0008035230874466,7.531928021071e-05,0.0004801414719386,0.0003902760758732,0.004528650636831,0.005148238100617,0.005056006918738,0.003226237730221,0.0003269380996271,4.162024536125e-08,64.32772989307,66079.75544147,2984238.8455,49529848.39651,6120181.900624,237111.1555352,423631.65764,195585.1974869,124562.6941931,26149.44021087,34060.389586,10591.31010546,10073.81683617,8113.356366228,8387.553455196,5881.443944595,1946.154498597,2082.313170314,858.4349521837,1794.285588306,974.8136598934,1851.464902049,437.9770360915,4602.076065548,928.1423219278,1471.474408075,247.0258034928,576.7897744358,314.6444804117,200.257750975,378.680837172,332.3592689925,65.32800107479,508.855828182,43.64432643209,56.52369879252,541.6099495174,74.19322598959,122.1604957495,114.1945906375,26.63908416047,17.73819731584,244.4762280773,184.9983997017,1296.968105449,163.8437632029,339.5323066112,34.60129642015,2654.778349879,158.1169705778,20.10938963576,96.7045444592,64.78916647294,66.45186401662,46.00920244954,55.17590828249,14.14605851629,27.01478604575,67.16618557309,397.5782315164,13.36046299729,124.9423497952,277.5263613072,25.76374366702,46.10883438137,82.83169324403,39.34160223613,20.74574409533,59.4037165184,16.28723876219,5.722889618521,12.65851970248,13.39185913934,18.24148045599,3.382867952017,17.98654453051,10.04049110956,14.70472998663,857.5091451369,15.17369824037,26.16307566324,15.34379473721,7.658603529116,13.65613817184,6.7945263551,132.3920159139,16.96628253333,18.99586972062,1.876122185639,0.2590043792694,7.32626136194,8.497436875249,9.489811161155,0.6426093305754,0.4923456583596,0.7003750135963,4.420629131817,6.170395192113,3.986047046451,8.035072519215
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.875122279671e-11,7.372226892621e-06,3.786482238866e-11,3.669921184724e-07,3.96163102323e-11,1.572179542109e-08,2.166944923498e-07,3.747047117031e-11,1.022004553874e-06,3.657861586959e-07,1.11237338718e-06,4.869846748079e-10,1.529247839471e-10,4.312278867324e-09,8.079314994802e-11,4.640037687409e-09,8.22015949753e-09,7.599432194638e-11,7.390887901693e-11,8.089351410945e-11,4.845751711002e-08,7.408829105771e-11,7.414868719025e-11,1.296633911352e-10,1.364437451912e-10,1.529016913082e-10,,4.277093297589e-10,1.525854997908e-10,3.61522542458e-09,1.553885908834e-10,1.439275365556e-10,1.505195967866e-10,1.684288264414e-10,1.568845053868e-10,7.814311420162e-10,1.519993020338e-10,1.488729139965e-10,5.76912194683e-08,6.140496111584e-09,1.489084411332e-10,3.320111546801e-10,3.018563177193e-10,0.0004558949333988,1.01840499922e-09,2.970423906845e-10,7.661252535152e-10,5.135960910035e-10,0.0001064348382619,8.721104438614e-08,3.415014482311e-08,1.880644503893e-05,2.78156164768e-10,2.465085913173e-10,256.4536777416,216729.8105668,1011665.461156,3291312.177104,3191537.760332,120134.8019644,211833.1214516,17134.72005937,137540.256819,37250.35226765,596936.8403303,14320.93385756,11707.20910538,11104.14363353,4098.282753124,3919.719785768,3786.028449725,6095.703982368,2162.099742726,779.3112990494,632.1428734413,220.6089960534,775.4804291078,616.0350805025,843.5977622242,718.5662681523,139.8535330184,242.6741398914,171.6673431263,31.05672567798,175.1589860208,166.7994097816,33.67350153362,243.8618758229,9.672578540456,22.39321512147,268.5698058753,37.41219719176,61.06228108812,70.65885050128,13.87436791887,10.02626461082,112.7120844121,90.6908185023,643.4417990095,92.06774438695,169.9361445501,16.95084803025,1332.300986823,71.89388291555,6.813843574786,49.14417031705,33.03673210637,24.21792679112,22.82075753473,28.02909336472,14.1043224054,13.41918475678,33.33293610899,203.3279935419,6.258418868775,56.88010079962,138.8918300891,6.109185998125,23.15393518262,40.27809103452,19.69428525594,10.17592878864,29.3661787825,6.766468457994,2.471924516955,6.377311380768,6.540744673674,9.115195260107,1.640278125517,7.270423125396,4.675853512299,5.563328075019,428.7121174331,7.648494020445,3.883368069924,7.594243017629,3.891243436865,6.078502663261,3.235767188845,66.81228055224,7.958129942465,48.10529628808,0.08445228304663,0.01308702791624,2.30631912218,4.077880461198,4.706623564057,0.05458194453388,0.04642873357548,0.09299691884583,2.191839364042,3.433842426911,0.8649853866643,3.669640868925
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.954170159024e-11,,3.701750017626e-11,,3.854871977182e-11,3.871036824421e-11,,3.777067547617e-11,3.823608096809e-11,3.603162213039e-11,,,,,,,,,,7.368328169832e-11,,,,,,,,,,,,,,,,,,1.487023837399e-10,,,,,3.031352946437e-10,,,,,2.671782795005e-10,2.777973406864e-10,2.821542999243e-10,2.730740078505e-10,,,180.8651601281,1199741.754108,5571818.501734,2156292.315425,1562890.720181,59172.77672428,234647.7621848,8796.656298149,169531.5590564,68588.74266213,64246.23170774,125446.4556368,3269.294034412,6924.711938464,10882.7361864,1463.324065474,822.3573549981,3261.009669068,923.1338941698,569.8429237486,443.7027160741,2486.904325807,3768.938483228,503.0486872083,467.5755164045,345.7904608076,144.3202341695,148.6970508321,98.34887475109,24.72421230823,68.70669645647,83.16336058015,92.71640313161,110.4398643288,5.401319222906,8.859455147329,131.4890344587,18.132136508,11.79927150492,59.679712326,7.333537439308,5.644172937871,49.97719659333,43.5321949232,323.8380887602,46.53742350674,85.25807726551,8.036289676338,671.0640212984,26.546608746,3.141102962236,25.26548327862,348.4871179339,5.104617570536,11.26565775627,14.37979915861,2.625917269546,6.384613091957,15.35038623224,102.8110266819,2.655203116013,27.96921451638,69.47165524941,0.6064986291502,11.64886368659,18.41017647239,9.707479101834,4.86305760179,13.4489597681,3.188978442764,1.115526155145,2.870902547012,3.079704456147,4.549590028723,0.7244291878849,2.062091918509,1.71010935601,1.217275335447,214.1809269574,3.443798389924,0.08621860855303,3.722209869749,1.991443841455,2.199820158726,1.328091654593,33.77909973798,3.213332448824,34.40891306583,0.0001775691031014,3.483812741933e-05,0.2376260733326,1.807599521181,2.315242903005,0.01075164806147,0.0003751669706684,0.0009759932373612,1.077771909936,2.188855973506,0.04821967983074,1.213526236493
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1337.95233809,4025526.544522,3497669.918999,1507875.305787,799873.8932278,29868.53925648,52968.2457273,19779.39828074,76816.72070969,256271.4802904,97972.69145534,22121.29878726,124634.9901899,45813.51674515,38796.25645807,732.1062611679,1646.157164975,2145.527275502,2021.574137222,347.0816155367,242.8992335279,222.7840706551,820.6786428564,846.8935728251,697.7556739597,158.7655509384,124.8930010859,160.1533167043,55.68457538974,9.435084479348,16.7101633091,41.06614705421,48.4856777668,42.25857010133,1.827642839106,4.246808428856,61.99810624056,50.54084932134,5.432494508862,20.27025907415,3.739029920396,2.739374704321,21.6141872783,20.86422219392,163.9665314306,23.01592480152,42.92746401508,4.001803891151,340.4213481111,5.414751716646,1.149941040606,13.14624784809,385.3387280776,1.290794295628,5.469635262975,7.541325491845,1.343067640091,2.576891887189,6.28358193616,51.38055578162,0.878478537594,13.07996974995,34.73314806631,0.01599384653529,5.873713968683,6.839345945857,4.673743451435,2.170720540045,4.025493475366,1.32659248906,0.3092347506084,0.7583566993584,1.302042155057,2.257171981728,0.2303577451997,0.4249995433677,0.284090806747,0.1329368502753,106.8897748404,0.9307347954763,4.133084033242e-05,1.792336606228,0.9984233479802,0.443301348466,0.3321325134071,16.77422806863,0.8091594412064,23.56230017232,1.302615615373e-08,1.134399241209e-09,0.002249271452172,0.6350904635852,1.12052290553,0.0004801254475046,1.570692353958e-07,1.899989598986e-07,0.5213562601215,1.544397881132,0.0001557147154045,0.1526924580917
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,758.7409294132,6586064.056276,6912116.676627,3630628.234735,831687.6854389,43195.82635651,26343.75013801,17125.03248133,64486.79199393,292307.0589667,93779.17980462,11023.01381865,7598.573892986,5102.443597839,5620.011273497,37381.34345394,2558.19085269,403.0971973497,1559.100259085,539.5182873915,999.1660332349,3865.946409846,571.8382786944,8316.103831808,144.8752318199,171.1038627945,152.0755709233,82.55336900162,74.22676929287,4.177165713453,8.608165640575,19.99584593399,25.4204733234,10.07550141809,0.8442733911129,2.966806385013,25.81573360712,23.84137362049,2.951632466652,4.107690324031,1.289212343254,1.102808750237,8.668781476892,9.98933756502,82.516558071,11.23852935822,21.7487137046,2.351248156003,175.0154876935,8.311337365277,0.2089118135344,6.586448899598,206.9768035411,0.2576297532522,2.538120162289,4.10948810053,0.3456596290538,2.051445045328,1.974729915252,25.92889544875,0.1527619499668,4.503125181261,17.34447624101,1.316353918313e-05,2.959464483746,2.257215098128,2.117913478505,0.8004126897958,0.5085105975003,0.3733875908212,0.01539728004382,0.04291966919128,0.4011753921417,1.497497109784,0.02782695301771,0.1692834952643,0.007344006517138,0.01356134098415,53.19820859446,0.06227154214452,1.281506456507e-09,0.8376544806513,0.3999179398928,0.0993502939067,0.02335415106755,7.366935876451,0.0619628327035,14.1005911257,1.167490992771e-09,,1.992851821342e-07,0.1157669297014,0.524954332161,9.766947433043e-07,1.23607035718e-09,1.183423137263e-09,0.2442072541023,0.1781123564409,1.777060276709e-09,0.002375154386225
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,274.6624258617,7411498.233079,1447588.039345,417605.5078368,199469.1406156,7463.303074778,76717.08609291,22732.73792874,42941.00327306,164020.8479065,10334.83849996,3808.903895708,16137.89714406,20196.48086677,4213.613095176,834.3051221119,5917.91909344,638.165252073,1695.971570686,1530.14409163,2491.644719028,537.9637269131,1344.595903646,4095.725592006,206.8993213591,333.9965052584,77.52824019858,84.8145334336,54.43016494044,1.567469910303,6.993176512494,9.277460641347,13.92718581224,2.893760418903,0.5555587635582,2.626391046122,10.6617983363,10.89410513352,0.6067736277832,0.8672802078276,2.170627138346,0.154962440524,2.697603147792,4.111353837994,41.6699434395,5.289868357564,11.13154286386,1.652304390894,92.00646524786,0.7401530754277,0.007009615004604,2.257833617349,107.9700114322,0.006810265623675,1.029759371516,2.328226895948,0.01204233826526,1.380401319118,0.3238192265688,13.32573935184,0.009730535092585,0.5610204644025,8.62708024778,1.340907829217e-09,1.448178577166,1.317217954319,0.8063668389817,0.1747774076538,0.01613576882659,0.03750201370431,5.853268978839e-05,0.000123777725094,0.05380628418598,1.201508229476,0.0004184759890853,0.02270199695781,7.57679153196e-06,0.00160919283966,26.26272522463,0.0002545730729935,,0.374486537892,0.05848877771803,0.0004026261486842,0.00018181096722,2.077013296142,0.00037766174583,8.963101302957,,,1.238618096977e-09,0.004522571662108,0.2300707839419,1.147494543829e-09,,,0.1071162889878,0.06002877362855,,5.876899678015e-07
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1394.21048768,2124498.66648,9258402.601542,7558263.905119,97273.0940579,259522.8994546,80625.67241379,42072.97680932,156131.8128536,36014.26217802,12273.9522789,36795.97923156,3076.189084913,160107.9206876,173056.4107271,764.5546089309,8873.320540677,903.8989760176,539.2929340931,988.9354151951,1492.077264011,1045.155915333,3829.12082962,1963.831554634,125.2772916405,226.6577260217,116.3071816452,66.2215608881,74.22656425141,0.5282983851964,18.28735738829,3.696511089487,8.397192918769,1.306890115655,0.2725425345814,1.904112153938,8.010894638192,5.086450021432,0.1158499056099,1.008753904273,1.915431058439,0.05357067807576,0.4341336482177,3.777927679181,21.21344980146,2.231994653289,5.75630854516,0.7372200122519,48.60671690902,0.2961274634797,7.549328676859e-06,0.1741689930812,57.0401953945,5.405955792792e-06,0.2789407247344,1.143781279408,1.292053890478e-05,0.8809926165237,0.01153080444521,6.892755340624,7.247727639736e-05,0.01348510901484,4.223443214604,,0.6032617712287,0.8195768584353,0.1896617145905,0.01063954312532,1.388103941302e-05,0.0003989946508369,1.231097002119e-09,1.281611261561e-09,0.001176741625017,1.497120027414,9.4322118116e-08,0.0002737590953217,1.992496834191e-09,2.528507691979e-05,12.62448089329,4.252626695234e-09,,0.1569874420328,0.0008514930511581,4.895241545455e-09,3.511246404742e-09,0.1615066681245,1.413135919393e-08,1.238521026609,,,,7.111643867574e-06,0.08678637323001,,,,0.04025444780991,0.00975346437766,,1.125708415373e-09
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1358.095223116,1044104.007174,2586256.493103,3295604.831936,74006.97264012,1463542.736257,30396.21632332,9051.985374789,88394.98647338,220026.9717214,69403.30510624,242430.0722523,20793.95181227,8676.69970511,68320.47946394,16484.37258556,831.5865146313,670.8059437019,1782.584391057,1086.333092405,359.9283951367,723.5688372388,924.0160418997,868.8034280264,160.7575241166,252.4547890918,77.54485274957,84.74484298264,54.43014931084,0.2088838128142,11.96352525152,0.9194310760441,6.15880338175,0.4397677891565,0.0557406951377,1.106886712501,3.147423810516,2.926367470057,0.01453993011706,0.8672694877688,1.047611113668,0.002007008167858,0.01603476491888,3.344951636911,10.91351981579,0.6818807914056,2.905587229594,0.04784611106766,18.59546065592,0.09148949718173,9.025861391621e-09,0.0006082100302294,27.23734644929,1.16847156395e-08,0.02628680690385,0.1849887994684,1.72062009085e-09,0.1819898652611,1.564851875546e-05,3.342565024175,4.170284340077e-09,7.715352521132e-05,1.948574854514,,0.1484956302273,0.3127032036245,0.01384810280894,4.167668217531e-05,7.060726225916e-09,4.533991670996e-08,,,3.277468323404e-07,1.201532367423,1.157885565206e-09,3.91017174195e-08,,6.226720472569e-09,5.52491062694,,,0.05768032325702,1.675886664998e-07,,,0.0007762567814105,1.144345063153e-09,0.07411388304175,,,,1.433022589481e-09,0.02233653618774,,,,0.009942071467361,0.0002904804976227,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3617.576582467,473052.3910489,992025.6418727,7576149.778833,111540.8295132,20407.76680144,13257.9698932,6409.38950074,374234.2507272,49860.19519026,47300.63711659,48963.04716536,4129.560088009,158528.7640434,57983.81841307,10650.16973247,16300.99776079,639.7264373757,1187.872188625,344.835990661,8920.915095359,26504.33765531,694.3725461156,963.360332868,102.8292840381,622.5117388637,118.2542289941,66.26494163957,74.22654525443,0.05131641008663,9.852073183711,0.06908166862354,3.842658367997,0.06104929992338,0.0001880335187154,0.6146798934991,1.033337168976,1.679314463186,0.0002228707404308,1.008755027604,0.02118070322513,1.442672265206e-06,2.529838822252e-05,2.71785243884,5.596874420275,0.08867982439531,1.134883749497,0.00025632657657,1.300763530886,0.01426975572631,,6.096005478184e-09,6.562632918636,8.177147403643e-09,0.0002478130821864,0.003724903805073,,0.02029639503276,3.17292681018e-09,1.100649137813,,2.6371083095e-09,0.9739609992676,,0.008778660666054,0.00842852958953,7.936100694739e-05,1.191919118959e-09,,1.443972164061e-09,,,1.165062712971e-09,1.497489780008,,1.683769568217e-09,,,1.747327041216,,,0.01476760602752,1.222318024574e-09,,,1.661127058128e-08,,0.000237639954662,,,,,0.002183828949109,,,,0.0008393546830485,2.616438044001e-07,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3010.66967458,1546489.117221,3435403.476279,2166864.5263,108600.0571998,594142.6176335,11310.55729553,3703.862409033,213128.7625569,57827.78237492,39336.89846403,45609.43406816,71268.84722837,28395.05603884,3692.094212202,3959.805633362,26206.54124037,2385.466220618,2103.112907888,11578.41543546,1367.026082567,301.6898044576,2364.752345371,3429.929612054,159.8515017922,236.750787106,77.55518040486,84.75799115103,54.43014786276,0.003828791852409,6.988845941938,0.0005200805722456,0.8180272716907,0.001183709042653,3.063878040166e-09,0.3361765836417,0.2067480112756,8.459072591722,5.230891098051e-08,0.8672690117544,0.001047331497047,6.143531239289e-09,1.835243157444e-08,2.463450906567,2.567031332106,0.001672209737542,0.1417352316257,1.446701736185e-08,0.002800010695751,0.0004354359473631,,,0.2654881579862,,2.227318063319e-08,2.124852816476e-07,,0.003748962341761,,0.1079549739928,,,0.4529817051182,,2.964541611039e-05,8.497076363412e-06,2.163464185578e-08,,,,,,,1.201500063714,,,,,0.2172928777809,,,0.001469664868404,,,,3.529905479027e-09,,2.325549530724e-09,,,,,2.403229713277e-05,,,,6.602774517583e-06,1.133581228885e-09,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5223.226422848,4041204.575549,1294488.000195,1855451.535535,175632.5646961,26106.85570934,3473751.673635,7562.044470418,87160.69133129,64909.8308602,44347.15591718,51690.28801328,43724.15489502,11421.5578392,8273.527331849,27894.4066586,14052.11639269,10156.69217331,899.6859627753,269343.9294334,3688.095296159,370.9482205046,540.4616105085,1622.104902154,102.904429564,253.8788492069,118.2852038957,66.25674642655,74.22654349438,2.240989896851e-05,4.018161881962,5.748195253119e-08,0.112468236537,4.465197562808e-07,,0.1317743694598,0.0263283968571,7.572265987131,3.844074036863e-08,1.008755069105,1.105476169361e-05,,1.849407649246e-08,0.1041377729732,0.6544301497729,6.00379887139e-07,0.001828584344603,4.029604205869e-09,8.802510098604e-08,4.229398555822e-07,,,0.0003289909680007,,1.84153292615e-09,4.201108377844e-09,,0.0001081656544661,,0.0008807771927672,,,0.1528863920957,,1.24043175731e-09,1.378990643897e-09,7.581877858875e-08,,,,,,,1.497109430708,,,,,0.003452934193438,,,1.696946022367e-05,,,,,,,,,,,2.5224986544e-09,,,,1.219738088309e-09,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,93302.74558867,1160118.946384,7289335.023831,4199226.481079,198351.4950557,194518.0337061,1806557.013583,8572.597063765,449812.7953841,79175.79938095,85295.13669666,537290.7871921,39564.36904245,14886.38052654,6933.585498489,9758.127585372,8498.996833366,4032.368288793,5596.216772241,9458.884816688,14883.06005719,1501.071113647,2228.794302385,420.0255435945,159.746371167,202.8828547366,77.55449881996,84.75545435332,54.43014772858,3.523704883435e-09,0.3900665371352,8.062625900251e-09,0.00348420975353,6.482287595588e-09,,0.01378888789865,0.0005354541287846,6.252934639093,5.631487276503e-09,0.8672689995234,7.691889791772e-09,,1.649933834003e-08,0.0003472270011646,0.03316372703991,8.351316083122e-09,4.262567676605e-07,,8.800024442479e-08,3.507681478609e-09,,,2.29572494348e-08,,,,,9.210843376906e-08,,5.905106328311e-08,,,0.01960240533822,,,,2.163464185578e-08,,,,,,,1.201531723752,,,,,8.394915083088e-07,,,2.326278725207e-09,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,20265.22992867,2476773.071853,878756.4669281,2149024.211779,543314.4731572,41287.96716312,684259.0803163,1048338.269423,118895.5456413,168154.8719369,1095136.35668,29100.63345614,11654.463341,60097.16371812,3875.472007137,11900.91878468,11044.5488559,4508.421487284,2123.80411662,2293.612810029,2338.010972426,623.8913023176,1305.635570731,857.082589836,102.9600418307,316.1734406795,118.260734314,66.25830237259,74.22654333134,,0.03635918339906,,3.561254404261e-06,,,0.0001045263530652,2.30008565083e-07,5.1159942663,,1.008755070058,,,3.689252237038e-08,9.186134963812e-09,7.666609817303e-05,,4.229516736842e-09,,7.309598792915e-08,,,,1.775107172364e-09,,,,,6.553065645676e-09,,1.975516639163e-09,,,0.0003075661984537,,,,3.284984195773e-08,,,,,,,1.497489145713,,,,,1.143231287415e-09,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,17334.92717208,5310938.687569,153965740.6651,984471.4090952,76311.45438349,27859.75496323,403872.5286849,31805.99058767,68890.27388129,63432.09013096,100898.1991049,46127.05926674,5958.553303836,22354.26704352,45234.41485073,2307.417734957,13606.65753561,8603.070839881,10114.84932282,3147.397416177,800.4513682685,536.5594584993,814.5108659293,1161.587439572,159.7042234253,5840.723307655,77.55508080002,84.75598545533,83.15966974656,,0.0006231169674047,,2.286549172226e-09,,,6.513418471243e-09,1.039780883616e-08,2.594877536427,,0.8672689991092,,,6.261010065955e-08,,3.072825105477e-09,,,,7.309598792915e-08,,,,,,,,,,,,,,7.38250065524e-08,,,,6.475506775239e-08,,,,,,,1.201500093614,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,93127.52641716,4767176.029777,16985873.27017,48186552.85024,567410.6500907,28957.87289599,178072.0428875,37587.66513188,136605.1630588,1533941.499718,157816.6461761,13976.39377206,12661.42816742,93743.46217464,21923.56882352,885048.675904,1527.125656042,2563.993404036,6254.025487639,741.8658001299,4686.770723935,1571.652342861,3519.725991109,3590.856480944,102.7302589562,956.1603550736,118.2836126622,66.2580009987,74.22654331622,,2.546028636807e-07,,,,,,1.899909207737e-08,1.859919300985,,1.008755069928,,,1.849407649246e-08,,,,,,6.694597320944e-08,,,,,,,,,,,,,,1.748884870256e-08,,,,5.330143459936e-08,,,,,,,1.49710937024,,,,,,,,,,,,,,,,,,,,,,,,,,


==> Tables/frac_res_ks_110_adj.csv <==
0,0.5859375000009,0.5859375000012,0.585937500001,0.5859375000013,0.5859375000014,0.5859375000014,0.5859375000024,0.585937500002,0.5859375000025,0.585937500002,0.5859375000021,0.5859375000023,0.5859375000029,0.5859375000036,0.5859375000052,0.5859375000042,0.5859375000037,0.5859375000041,0.5859375000042,0.5859375000041,0.5859375000044,0.5859375000034,0.5859375000043,0.5859375000037,0.5859375000036,0.5859375000039,0.5859375000042,0.5859375000079,0.5859375000085,0.5859375000092,0.5859375000081,0.585937500009,0.5859375000078,0.5859375000088,0.5859375000063,0.5859375000079,0.58593750001,0.5859375000088,0.5859375000076,0.5859375000071,0.5859375000076,0.5859375000074,0.5859375000073,0.5859375000083,0.5859375000081,0.5859375000076,0.5859375000076,5.863051914272,40.97514722017,155264.2509979,36411.6000719,18397.69927693,13639.45821467,64022.64487656,25615.54276659,5520.781594775,2599.07026997,1730.652563113,1279.529824121,1422.391106101,1269.185154904,905.4959582423,812.1336461777,787.4014792643,666.2328587115,2046.558416758,562.8118869616,618.7662407683,452.0467614328,582.4165980536,451.8776830262,586.8486560337,422.712121066,571.4113830032,436.6195588929,564.9050207516,404.8113110012,456.2357336627,334.7896603099,601.7177263947,316.0774438364,2506.675808286,450500.39558,307632.8280112,86571.25654171,41328.47210209,24127.02750623,11608.27964976,7387.809974009,3360.517319184,2688.552604155,2030.660673792,1311.506123206,23127.49077233,6418.280611828,2938.611879301,1938.99543629,960.7547853471,771.9690170438,634.0851435684,7534.551355222,7691.318925087,2004.977234601,696.2818237433,691.2193273676,370.053254512,609.3664427387,670.4811006543,72054.31322765,133284.0142858,53956.09943582,28223.71110774,86331.83165635,28004.52732846,14464.68868742,8917.956335363,4777.661031369,5428.095606044,1967.630067303,15728.70993471,14970.0441908,6392.351972575,18152.88049351,8278.165125301,4251.446248206,15254.5976246,39475.19071334,6201231.986304,1925129.596826,528136.8065965,586213.4434391,383674.9226665,261056.8386673,161880.4655535,377570.1554554,139950.6595238,90704.6937136,143121.6925975,67192.84675831,77975.30887448,59003.68569679,42706.59376134,34899.18846615,38749.80505528,27144.02132458,35837.66323097,23345.78057528,26329.94375617,21344.29409852,25710.70211374,27016.60379206,15239.03814643,40675.53395551,23544.98744298,9705.190256822,10161.8463396,9599.211174205,9089.291311457,9511.907682233,7324.0418017,7882.416104966,5880.718622738,6377.984020659,6119.487985455,5171.313622839,6847.133751946,3978.569317172,6823.590729689,2584.969900323,6940.890691116,2451.683136265,3693.135013038,1624.791851255,3002.064361952,1427.258159352,1968.279980396,894.2201868872,1968.981052739,660.0822751578,1142.352584027,518.4685386568,919.4282095717,476.7920638925,692.1401228139,383.3874981665,466.8572148194,458.2216989824,433.4370970359,442.0258263618,419.6182595614,399.510500863,362.7763804179,364.3218958637,358.8816424309,360.4068051291,356.4538854108,354.0028882131,354.0264859039,351.5161407022
4.155509270021e-12,3.407107929121e-12,3.170852469481e-12,4.433231559631e-12,4.097944206194e-12,4.646616424964e-12,4.776179451937e-12,5.767830657533e-12,6.658229523282e-12,5.753841847422e-12,5.482947429414e-12,6.058709089984e-12,6.007194741642e-12,9.297895786631e-12,1.127986593019e-11,9.897860309138e-12,0.2214694521054,0.08326890933867,0.7760868057052,0.4081049287932,0.1534411091165,0.353561990788,0.5857576093708,0.6226685438397,0.9472924965931,0.6207366705986,0.8811965325189,0.9562031206864,0.8403518524792,0.7113570108337,0.8082588348295,0.7165715119344,1.147392078454,0.9316883373173,0.8081842271673,1.021741290826,0.9786220599324,1.60405548289,0.9539555602335,1.053293847661,1.188904411206,1.178203604445,1.665593819724,1.186775305248,1.446968250885,1.427598342777,1.661476044024,4.160584363864,56.75853377906,41.99475298646,11808429.74255,67196079.18316,1104136.645236,1929688.141969,5512889.418373,1514889.552657,3048007.081144,775631.9915926,544256.6261813,5062139.647804,183542.9534591,179657.6486778,530005.0329201,183311.3210844,84755.59821016,679384.3988356,62158.65938311,554677.9399187,57439.12702433,143266.8358203,2405778.679554,294447.6153658,121536.8663307,772251.6974497,32771.33397835,360486.9941869,316519.5879877,62015.23392719,76026.08487562,209460.8633518,1364662.824599,660179.8823215,79055.78765477,4563252.899347,738559.7460027,835760.2820901,696908.8125439,110194.8511145,122514.4056033,1233471.495047,362829.4865618,705250.585478,184120.3725143,389593.2017029,2682941.875117,1465793.566252,618780.6543329,66556.99179847,154628.3780116,135384.8412229,139022.3219155,423796.1905234,479264.7171803,194978.3618021,201254.3096897,104912.8625597,38732.47072751,1286427.80025,120533.2343003,2814890.326109,1523668.801443,23585147.93181,1723373.087562,818591.7169931,112583.9717223,453201.8130906,53591.67042301,224046.6193764,33045.69662896,25019.63024819,192970.7408916,322661.8425544,152427.1796416,4779880.061698,541520.8531504,50900.9658707,8778303.024051,16438772.91724,14691358.00818,22787979.74553,21580986.53358,5150034.886651,5174145.045609,55366143.70296,4685176.083308,556997.3597344,1399436.369278,2626560.966107,2028578.012658,486306.8033869,382097.6105035,2842083.797857,2228209.949915,1012292.414029,2023635.578338,7921777.82299,397644.4467111,88593.37902411,80170.97192807,99830.99938933,323958.7258602,148486.6247638,54683.45166155,551333.5092346,161916.4743675,242432.318594,120033.2838389,21496.6741145,45951.24172568,170883.6893836,21615.55015904,19489.70629931,15894.34559318,537949.6162593,55480.87348075,17038.411784,24643.88372837,15189.29076386,139617.1094538,7862.799846047,24109.76325316,4813.341722613,10300.28320487,12265.04152385,7566.565933454,3413.875108962,1658.940443157,5098.669515458,3410.449264154,950.2146469913,502.9258466804,1638.677478447,1015.333840402,908.6325207292,354.0194469832,419.2020748214,896.1140916038,424.2546479956,519.1852992052,1261.876060618,555.6842305047,521.8216429413,993.2903483697,737.7592053046,629.4168501142,2317.178847398,635.1597017043,350.6404394578,625.4557132961,536.449395201
,,,,,,,,,,,,,,,,3.70223287649e-06,1.001037242432e-06,0.002065951189382,9.694104674862e-05,0.0003287684078623,0.0004024697844236,0.001464579441013,0.00192313678167,0.3136773083685,0.03210087400135,0.2275843058877,0.04477625328552,0.1643793153663,0.07905610624448,0.07202631325358,0.1158563574224,0.168397956985,0.1467094638457,0.3429514690257,0.1950470339249,0.2442435347915,0.1739028171466,0.3267278245818,0.3629025426229,0.5215590403073,0.4591564423537,0.5765458035247,0.6571961708254,0.776176961825,1.062309774558,1.07263019739,25.04264485942,10.06675974377,38546.34132065,5504645.841023,45519594.25642,606080.0465488,1331462.570754,3410230.821552,1546747.848764,1937378.876106,676501.7834375,657855.1032791,5007559.95253,124504.1534046,209765.7867276,526056.1648452,174719.0137424,69337.53061788,679793.8502351,30413.6692763,387211.780921,41807.95668812,251161.6935474,1374874.721051,178956.6511463,105951.2487526,1240635.375382,17630.76093913,255345.1616903,159541.8158246,74966.93157744,91344.54232281,164701.4981981,787708.7721859,504782.2177329,48156.54251032,3563663.665388,394437.9779063,484162.7571136,461781.7075,80631.50083719,237795.7047132,1184943.142775,248877.0704913,594468.9235102,256211.9559534,518633.9438955,1466615.157588,577327.97441,232002.3588018,311678.2296887,92640.92590534,124964.4400177,81825.12649383,224187.6691271,254898.8207402,147161.3754086,167806.565942,86736.72825558,25536.99584963,1201597.736525,359326.8978504,1108124.253612,873391.734237,14702549.69224,915764.5412089,755913.0727004,75604.58006129,162894.6172522,32829.54923208,122364.5818542,17926.70371377,76923.84206058,92144.60623774,146818.722543,80463.60733876,2748424.050858,461001.0782787,14339.38809599,3236912.202379,8915687.320928,12896673.99314,13473676.77158,9266053.885932,1174820.125049,3132217.261758,32293256.28173,1861780.233144,412620.573134,1032993.968616,977376.0395448,747115.4275659,232372.4297603,401405.3430708,679737.145586,485467.6251135,72641.88236337,880441.6258883,4818533.614344,637869.1200296,49408.51449653,54526.12292418,97028.30338472,77142.73228711,57762.91648944,16353.67769689,106240.9836494,157648.0308543,160651.1164715,54191.45379739,23762.16873516,20137.36495378,128412.4706196,10000.95491255,7076.177183395,10991.1576863,254130.7422396,32340.90585622,45216.42786792,10754.24086337,3332.435996217,49006.26756804,292989.5926163,13235.06830061,15732.16462327,2715.057575651,12614.58987959,6213.355201368,2545.511307984,837.7425970568,3940.351236258,10283.33346358,661.2378407905,2893.37135063,805.4903152019,416.8185182645,668.7305963379,282.4474540096,339.7588257926,619.0182336017,79.30869149747,274.3019491153,837.8626448168,230.030544646,255.0211938341,730.6876354971,332.6375182356,180.8647160123,475.6721467508,304.3114643227,436.304296829,182.8557944964,322.9151479521
,,,,,,,,,,,,,,,,9.868994510498e-12,9.676259793423e-12,1.071549071696e-08,9.586553773033e-12,1.128235282977e-09,5.399556357588e-10,2.225999473637e-08,4.113780249781e-08,0.0002702642676708,4.857734761998e-06,0.0001087278499092,3.653939265824e-06,1.43840204001e-05,0.002993968469193,7.362811707878e-06,8.652919703867e-06,1.293190678364e-05,9.390995243641e-05,0.04278542594283,0.01109313308023,0.01997565184603,0.04018871939704,0.07447718424606,0.0888861234302,0.05994898080446,0.08908015006275,0.1817487172869,0.1012455139354,0.1571563856429,0.1489833378746,0.234623514222,17.88868205449,12.9142009686,16838.81138698,2410121.425561,25981020.0237,549382.9147872,1627844.957884,1311091.091441,843679.0057083,1002857.854123,390157.2554446,359397.884674,2787127.563297,76607.51276437,127831.9801484,295472.8373063,100229.8992382,38089.24791395,400078.5200989,14636.22651171,196464.9691928,24888.64934558,148018.1326764,701634.4272075,95928.34029437,53851.58685038,746334.6620373,9272.377784075,138394.7041521,91949.87754162,47438.15484903,48317.80889058,88885.96230426,373233.9059875,275483.2233805,25940.6834276,1779201.452589,318102.38537,244809.3162173,248354.5998979,44184.21721391,126366.8390897,711626.6865138,125941.6712986,351862.7163009,161925.0686878,1653816.386897,775082.1655228,334112.5112358,135906.5768164,244329.4136303,53897.40416155,65724.66447772,32457.3510706,86566.80883341,132189.2917873,81203.50136087,89270.87539069,52956.89631144,13997.41708958,676508.2674748,92742.79264506,5132335.197158,436585.2189487,7498770.684243,402937.0065628,412896.8389221,39474.39252666,136862.8458233,17331.62522186,64594.35345553,353613.194942,65644.79358454,56561.36803443,418995.9463105,57975.24333593,1412607.549854,202179.7901884,7141.031000046,1568088.839843,4682476.561672,7699543.192896,16395787.61276,4526708.706966,958939.0119574,1630663.786255,16888479.36225,932862.0287874,229860.5905656,740055.4933223,1078614.470679,204179.7413162,118019.2060988,267981.6122038,351079.1706735,270852.264339,39023.91638814,524569.5316876,2573361.580949,248848.5268035,25245.11406637,62397.76802233,200867.116938,48391.79871517,35591.17324898,8131.013088457,100350.5725823,82463.80305383,555077.833488,29534.31971594,9780.630789161,10417.39687556,70592.66179338,17039.54743541,3182.474047752,6111.205687315,128527.5489673,22862.70013021,14376.52439733,5322.902555673,3416.409772252,24791.48939258,119808.5332424,7503.585880173,8632.800299035,1165.521937674,7637.750366237,2939.090542533,20139.72491166,598.3733746612,2173.21505369,4748.200456622,696.1127800776,645.4017343111,402.5228177414,196.0380083631,325.9242104022,178.3142676445,177.3509138016,292.8781228815,30.42667868494,168.5739603704,444.734289274,164.0867230989,143.5940773956,379.3404937044,160.3780495148,128.4158467972,222.875513146,279.9287666004,261.1885462468,121.6550689758,193.865593603
,,,,,,,,,,,,,,,,,,1.020872275603e-11,,,,9.32853794211e-12,9.57378620825e-12,4.89498330758e-10,1.040301178534e-11,7.733680362776e-11,1.601563326403e-11,1.841460317564e-11,8.276542562413e-09,2.053823777715e-11,1.785593894965e-11,1.920064107708e-11,1.857802800487e-11,2.052942098593e-05,3.721014651958e-08,2.076225651404e-07,9.24378475653e-07,1.99769297734e-05,0.002004580096478,0.001450178744867,0.02038818033102,0.02039402332176,0.009388193386725,0.01739229450426,0.04848952675701,0.1380077462334,9.131836607503,2.146367131396,50409.54808137,1221329.214117,56932274.16947,384074.3634144,927770.1259491,642530.8884047,658401.7976079,510802.9311292,198716.8830702,180898.143701,1388436.625185,38269.1286691,63936.5981003,149464.0964337,50370.9663341,19078.3664239,211596.8530397,7312.850836866,96738.1656541,12528.29210066,74819.02821672,351525.8810932,52404.3611748,28091.96667829,373588.4142108,4560.225882163,70872.12666763,43175.04510707,24841.31968975,25721.03430593,42963.66807831,182675.0203161,139545.1871362,18131.59312166,860337.2316328,168896.0497548,122551.1111228,124828.3774818,23223.10026226,65420.88834203,361255.9137818,63184.86443112,181190.0414123,86227.96615583,204404.7087918,428748.2080234,199636.6578983,71996.98574884,128881.0931022,25428.53061062,33310.02039864,66707.22154012,84309.20233613,66431.434529,41871.79748114,44185.29047163,29028.56116034,17746.41927987,350810.3998359,1162261.787726,269490.2407601,218538.7594058,3740793.046563,197765.9913961,209279.5410031,19854.9967412,74799.91071031,8786.691154488,33593.43082533,18066.25884091,52763.11226361,28615.0213354,58801.97109425,77981.08415831,705975.3991727,103711.385202,275006.4468276,866680.3743577,2453875.613558,28739478.94186,12355603.31659,2176524.172861,486796.3603786,816250.5175526,8123893.56927,384779.3210677,117133.2178163,460102.6716958,4712032.882734,110842.3002169,60633.13623329,154593.6069011,356766.1583879,156942.2055865,32815.70654757,279117.7316382,1321681.412233,126581.9063703,12930.05656635,17092.12106466,108985.1897028,19140.1989598,17422.77534736,3784.958313853,58973.43106651,43635.1285964,54448.23345373,67146.88174106,5442.840620352,68944.77957848,36432.8612012,2680.490158277,1780.453804785,8699.062172561,62455.56808174,14942.41765041,8133.150799636,2859.096953891,2904.055601298,12724.60971348,56434.60279999,2983.940108053,4160.235484409,527.6048644535,3866.641077069,1378.543592146,1066.230828838,126.6326125922,1042.846799073,626.0384975486,139.5558123612,427.0288231039,201.0828989474,50.80741386342,130.854629786,105.6329321073,44.61374365682,137.5722087461,7.273886118362,87.10477901413,223.2889005005,42.59070864777,62.34510157938,177.9101810454,84.29256813975,18.93510246851,113.3475126981,145.1424608439,134.1528760001,29.33119851084,117.95109786
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.953015527079e-11,1.926103720962e-11,1.92423854628e-11,1.910116509407e-11,1.927613624275e-11,1.405559285628e-08,5.663594634941e-09,8.097254001456e-06,9.417496897868e-07,0.0009243179367458,0.001485718823385,0.004324612041072,0.04250349028985,4.422094328706,1.802392529968,6725580.937227,611479.6982349,6638855.38996,176807.0525137,511693.1711157,317436.9805729,217700.4352649,256658.973767,99669.97709871,90787.06839674,691252.5139343,19886.18955239,32158.04468328,75272.20653575,25257.94933212,9555.254200599,107562.6867461,3666.882180417,47645.46109588,6201.645524768,37611.11956292,175959.5691031,27186.3323145,14371.85100885,185373.1181125,2288.385708117,35600.37208896,21638.79110311,12533.90845429,13066.21955133,20933.16978215,91970.66800968,69893.90560721,844600.0872306,432465.7848003,84844.24025411,60837.83519337,62504.4407803,11794.0322652,32181.65682575,181032.0683138,31632.62154815,91143.78339212,42915.57299526,3401057.762941,226010.1735464,90533.91430443,36576.76008839,64030.40314676,13596.21724973,16690.48233927,6395.451499497,361042.9727013,33327.45541704,21355.68422861,21959.28782998,15253.98730375,3514.191600389,178512.459416,87475.27702824,2353529.462351,157918.915432,1882863.672282,99951.32627384,103870.4763301,9870.010745682,39633.04019739,4377.970162113,31029.47654388,16859.41111574,224431.3854211,14326.75547539,37827.5993817,44161.51039852,350693.3384875,50504.40474345,151539.3396036,458792.5638857,1185155.544616,2254432.279216,5147060.369776,1071331.73675,221029.4531452,410555.5551738,4116906.327985,162639.2521864,227039.7890081,241926.1116017,141755.4007499,452167.1217231,280482.2001147,81067.39600673,89391.89258839,309381.7138038,1326614.456595,143152.8044063,665174.2144028,215659.044066,20415.40512954,9939.525676204,56832.98763968,10691.77935418,15387.31383777,100356.0064923,38621.45864135,45217.51648423,46020.51872456,40472.15875852,7078.051397098,6615.808737535,18244.57303105,1537.782298651,2069.377865217,4830.201173641,31256.48087223,36424.41632198,4019.136204277,1277.44768532,2238.62649502,5977.680922632,30557.94823922,3480.59916716,1881.359810998,949.0099714629,1940.782374571,65834.47869137,2407.734570764,79.76342429831,463.8308954845,291.3416729645,131.8327445216,214.675048431,100.3954840708,0.8790550798467,23.76822915857,61.81405195084,9.901235068327,55.05028442127,1.607615756712,40.80192865312,109.3106850589,10.36925917531,25.22899267945,63.25111269434,47.29363875451,8.485574095879,61.68746540024,70.40757565881,61.22541255622,10.40772900787,57.69128953976
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.804156823937e-11,,1.988631481709e-11,1.907629609832e-11,3.943760318315e-09,1.859337572796e-08,8.058725256554e-08,0.001462287024578,3.422438373047,0.4924178562105,683956722.5069,1699961.077425,7937101.259168,85406.72555941,260782.920867,158177.1350083,109187.3426567,219811.6839289,49563.64008506,45626.20330298,346193.5210115,10588.53697903,16146.86670709,38272.71216566,12680.53845856,4784.436789478,54042.37210262,1832.577101361,23695.81096798,3102.59731336,18815.89497825,87956.13067669,13660.28274178,7239.241295413,92536.87085069,1142.090803116,17757.11265644,10866.0240123,6293.544320742,6532.553058529,10388.30441588,46416.18420109,34926.54612216,141221.732736,216689.1561094,42512.49885271,74945.40403849,31268.72950553,5924.129616865,15951.32902316,90627.62806502,15761.39101894,45702.47016147,21240.13202908,6177854.773394,118617.9941929,45652.99804323,18373.57002588,31589.98744382,6352.617232532,8333.527879724,3194.170513417,240746.4912349,16730.42489675,10757.33896231,10958.94621017,7718.770008388,1759.095749247,90477.16134279,84957.38701334,1089580.773559,468988.3443115,936199.287676,50225.32021287,52389.40372073,4831.980823975,20072.77587894,2137.409476186,9150.723448923,5333.447919343,5444.558019969,32283.98623802,87777.20618749,20596.02229986,174551.4703905,25756.83479725,62454.18823356,226203.7614913,619355.6351808,2852238.725733,2535206.936963,528919.2330177,961490.2927867,205022.1861343,2075912.50403,115982.0728446,105336.8831719,124217.0517744,93301.47376316,185080.4614623,97964.78206594,41205.6144662,99135.71807888,353149.3623476,706031.4777664,71777.85159351,332562.5730375,34732.65358189,13850.58460403,110508.5437352,31057.81788045,36172.74490604,3785.246353042,83402.18674734,16880.58685271,11192.79670423,223857.7682023,16748.13610393,121666.9417772,1997.969887322,8834.694290577,5611.523593583,930.5281396367,2502.660756718,15688.16234536,2050.967759328,1921.06145778,683.1375761921,662.4158435154,2920.252129855,16857.77986099,791.1953016562,718.1805106489,759.0899286123,949.5355713806,837.6757183214,428.7776973706,189.905744579,226.2332790137,104.2724502131,281.5419115147,107.3283469827,50.07566160211,0.005919030603636,2.106903062874,23.56101943647,4.485366170701,18.73602188607,0.005454343915176,14.58090808188,48.50813987327,1.955131602576,8.726613184465,16.59479541158,24.04853436632,3.050839067371,31.75861648792,33.93175496466,23.66756230215,5.415837569299,2.622354517181
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.890931855542e-11,1.951772077291e-11,1.024212181733e-08,2.245256987222,0.145627698452,508575.0938472,550049.6506448,5727474.265991,1217154.704928,214315.3969014,79010.42775034,54843.06143192,64438.17984097,281418.4277202,22810.16845782,173230.185294,5270.149956736,8235.581844148,19437.13999217,6355.596373784,3388.350559204,27072.14873681,911.1658051221,11815.08827458,1552.701514047,9406.38839441,44036.92959598,6842.950043228,3625.450632835,46253.00558602,566.1471324866,8766.424766539,5425.422761315,3149.126591108,3261.642344874,5138.583521033,23289.30219343,17485.90096171,2731803.750843,106268.9679422,21409.23990743,54374.67997135,15626.80440351,2977.851788958,7973.022772435,45332.71935937,7849.13544245,22865.00581926,28612.39254179,833410.5257149,60457.53039304,22802.49490549,12605.20836428,23029.89372437,3397.151342199,4164.110190467,48495.4403248,105434.4507182,8374.510191322,5401.138441805,7046.994459495,3856.207421844,881.3828987411,45766.46881316,720367.6830276,671645.6191382,548195.97267,468889.0648704,25122.43535429,26202.35317155,3614.140971706,9943.91585916,78847.44887678,15762.19270467,10486.46044886,3228.614590238,67072.5860881,1017283.047388,93436.17220096,86829.82646531,12297.0326545,40633.45205698,114184.1977011,299575.1897902,1936379.28268,1292281.896566,252706.5210587,133828.4881114,538077.2953188,1039569.44836,318688.0755009,49690.94143615,145593.4759284,123819.1431765,211052.995691,92233.21362091,21134.76229035,40009.42194155,37094.37722722,19290.0171299,55340.85731383,167055.5734836,17405.56222624,13261.78926666,15918.67837302,16113.96026675,2556.819590965,2047.602271762,14501.12119195,450950.4570684,5587.472896185,203404.4831443,12658.05861779,11419.35832768,2406.733488227,3952.001126901,1895.064171149,1343.685237413,5986.873287618,7850.85519691,1282.982238955,817.1539671498,712.6414975013,806.9402530368,2319.962059539,8796.018425923,657.6270630766,578.7248167015,1223.405291902,851.6264097826,119.2374837386,142.0263352135,67.97323034406,108.553448271,197.3874821208,122.2698761629,67.74884329728,24.89521470784,5.447273707659e-07,1.018552725689,3.134568421684,1.675394542295,3.269990831639,2.051054650565e-06,2.090522985985,15.09831647787,0.04252081359226,1.927655745059,3.20810415085,11.91027148095,0.7089930803987,7.64723249334,16.08973464557,5.905708492918,2.658215671298,0.01049763303433
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.895550383324e-11,0.9407794718405,0.004438285133559,1940764.794484,363271.6928976,2501827.810622,86833.64673882,66030.55726255,39742.01499011,27460.35416564,32220.5030301,12321.90710888,11437.13736207,86695.62805251,17761.67704436,4104.956677851,9787.431427402,3196.493843461,2044.526415077,13559.57504074,449.7025274844,5892.400073262,774.2113719636,4704.879933223,22020.43476312,3418.035386988,1830.331300288,23116.64411029,277.2584127262,4342.200436621,2691.833322329,1565.428248204,1626.438395866,2512.505497699,11654.57092021,8750.037475342,4600407.359435,51633.62473563,17177.75909081,83705.32841506,7818.557582732,1495.392727733,9481.52370438,22669.88657617,3909.385620603,11432.27899685,5232.839996782,2059741.324734,30399.31945698,11412.43124982,4607.873802121,7883.190083748,2543.732663835,2082.41630009,22510.50420639,74021.25782171,4188.333407574,2714.786815667,2738.112432719,1917.219673123,441.7507332843,23020.097062,131188.2758665,459409.6714235,324486.8058319,233332.4459277,12588.68125651,13138.65353523,2178.613188221,4744.000326246,16422.5087797,2442.706825732,8931.984604272,19769.11456042,95657.22797047,69086.59831836,23162.91587308,42782.44123362,13988.73744857,123383.692995,55602.55256515,166246.6869314,778933.1203583,639387.5866095,668443.2675194,26704.49954731,48899.63982606,521799.037364,112124.8085204,35284.72853195,766797.2247844,338878.404635,682959.3726967,21328.05708934,142271.2824222,33794.21190808,55955.04738139,19032.67992832,39350.453827,83122.49924789,8604.07631717,7070.33068007,6019.930133919,8234.095335992,93571.67361347,1500.868753865,15669.66370135,43719.80625283,35794.37352381,342081.7697025,20143.99512736,31361.97047383,1530.014102234,1817.290847872,3533.871138838,273.726670597,1154.966240618,3980.254066506,1954.337366119,307.066724034,15839.14519667,535.201371912,1028.982986433,4434.361858355,571.8013518419,704.9779118313,535.5875349208,303.4048792742,622.5019117538,1108.421338048,64.82391952702,46.87566472159,93.1421822161,223.9010137661,71.09339789863,12.25124938195,5.335380137694e-09,0.2760407818224,0.5606669582786,0.3596802442928,0.1129286608943,4.764309835537e-09,0.04197332728972,1.750002190627,1.127688670977e-05,0.142234036599,0.2339449354561,5.804396399539,0.05291421405522,0.2914119434795,7.077905462421,0.501981130554,1.267609737436,2.716868280572e-05
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.2274003022814,5.917745071748e-09,4393373.040469,197156.5546861,1256468.697556,3431282.348891,32860.94894504,19888.92381308,28050.40875018,156236.0005937,7900.57694013,5730.584492149,43392.57833964,15457.97815924,2063.995923941,4901.51638667,1606.944225077,105948.0998604,14863.38930674,293.9232592005,2942.882385055,383.0618340503,2351.98745266,11028.62638561,1702.000313865,913.9037129831,11555.32147495,133.0759283016,2193.610924925,1323.816228586,770.3903073191,808.8286650087,1202.637390173,5831.947620448,4374.745944335,664040.3152108,168355.0549204,5351.614683062,29901.95773407,806109.2459993,748.0028487529,2002.108346295,11334.83638842,1945.177224775,5712.836265444,2633.661376837,7198109.668374,15150.8031125,889049.4671085,3196.841751465,3950.058664277,2474.887724775,1038.624429449,2649.990420077,3290.24708093,13088.14423633,15503.81522028,2705.115110775,945.1518910227,817.0295171161,11503.13715066,596751.0427516,469910.2485744,185157.4471015,116961.0890658,9412.256940299,42459.41032244,987.5631708302,894736.8338463,2146.026039228,9218.621336382,2014.216777837,16889.70461691,12210.32616286,47615.21085946,23121.37874162,20629.78240514,3035.714054115,393231.9392684,1228157.674272,206287.4714285,1300863.593857,301928.8589385,114246.2150512,60134.89619926,29888.25818774,261456.7110605,229721.632946,89462.77072078,181084.8884209,170103.1389926,36425.51898555,6403114.427983,29958.58838803,145133.016883,46227.03809746,16742.60735549,207406.3894612,106651.2817437,5445.256064029,15774.78182285,6514.083993403,5515.207823787,2479.843087125,14689.06670192,27886.92441286,2866.982100024,6089.378480224,47653.33086125,104129.3258142,12284.53766405,1953.535612218,9493.387062943,156504.5830578,5258.772959975,3651.060531244,2144.326630207,1058.994099301,328.6201902006,514.9080774798,980.4841602181,1980.468629862,2239.206115742,1419.404994145,2045.806123038,1241.042651992,133.0365706206,206.4519464019,559.5317579884,613.7352001611,36.17349532451,216.0897442924,87.35009434435,67.81749779189,5.830798380622,,0.007408909463285,0.1537306236199,0.02000365691865,0.0001375634783471,,3.318042075673e-05,0.02346179860194,4.598796010669e-09,0.0008934923928337,0.03885211444467,2.754628708428,0.0003288824446344,0.0003581722075978,2.216254016942,0.006340061126366,0.5532106500336,4.653571750168e-09
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1074033471959,,3024325.00324,132833.324619,576269.0630655,42110.40072989,16464.35011121,9982.811847977,16154.4359121,8054.327921299,4135.517603658,2915.135123793,21698.44942624,2104.059395972,1326.900520873,2455.59326762,813.0085179576,4065.605120566,3416.031284201,176.9367623868,1466.86152749,185.5760067617,1175.541726823,5523.04202166,843.4248923293,462.5071825703,5776.511252451,95.13561034201,1126.495915639,638.5781610671,369.0915657622,399.9229013118,559.905341311,2919.013604498,2186.639171877,1937392.887038,24433.43999738,3153.615930066,41434.17342072,1957.607946889,2458.904782147,1006.878380914,5673.412302458,996.4611302836,8248.330270597,1560.966346227,1537075.626851,7549.902914937,5899.492924709,1156.64494193,1966.786742612,516.3578934453,513.7987514253,6252.074516631,12893.07666636,3192.047076456,12798.99546513,904.6568871584,566.3674153694,843.8800064749,5747.16879955,167435.5893054,397934.9599773,105559.6566063,58348.19866825,12857.7112944,3298.047145231,2551.565939268,1648.163190119,1231.084344863,3787.563090086,16290.11621977,61796.78180561,7299.781415426,657081.1842199,105457.5821866,9297.905573821,16998.32679112,69681.43255596,293132.4793148,273187.2661478,24588263.60925,272078.9583572,156710.2949061,49319.74864046,27328.6924905,130953.4185248,70005.41138245,18453.02947926,183478.8664031,2251619.621195,69539.19724839,11505.48972366,29483.11193711,133444.425004,22780.31528055,65569.05060911,33096.95008396,20783.21885208,11894.62027218,34008.38295298,2485.977742627,35020.87629629,3996.577032877,1180.724155042,15874.99825738,8569.219692926,30653.73477731,12750.61039265,9505.257476645,30933.9454681,463.8159037825,1733.919878726,17063.90640668,412.9752634323,476.7854699583,1005.856971779,159.1652515267,1535.652885709,1312.253499029,295.2672182544,1690.128648294,1140.9294765,832.8505967292,1405.308735257,834.5267118341,9529.988116581,96.56501189113,204.2904664059,98.33483299347,45.65614737471,96.95668937982,88.66817917127,71.16542161238,2.47594749596,,3.554551938123e-06,0.04291455470687,6.452153994019e-05,5.049429319115e-09,,4.704006961731e-09,4.170443389739e-06,,3.577792995202e-08,0.001244930493442,1.236753802811,1.261363991034e-08,2.46821230121e-08,0.2295689094383,1.021718617267e-06,0.1829782959792,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3.726688356709e-05,,841877026.6415,211315.3121001,289134.4906378,380844.8771349,8215.9061429,61129.04137966,5911.475776625,34414.77393424,4984.441482578,1434.62107288,10845.28091371,2848.015893232,33554.23635756,1230.389877334,466.9858269942,426.6884671332,11974.75376908,206.4333955563,727.8954186256,152.0770818964,587.1755511366,2773.557766995,413.3899426828,238.9334416151,2887.399209236,971.6100228323,589.0904183322,37069.28918035,162.065167015,356.665603174,252.0714104186,1459.660276473,1090.323209031,1731263.863156,6341.691193552,1327.423221393,9752.579427293,702798.0535734,324.9276601201,509.0980229873,2842.33155679,2717.836403389,1419.46536926,2045.604603917,2635399.890132,14257.83093572,6302.368253067,35353.89807479,3195.734224783,3415.96971544,376.3439816038,5592.945165251,64212.1937363,2934.943152824,4998.72415239,379.8704557854,5610.379371753,2670.742468052,2867.384987153,2700021.409738,568235.8876483,399268.6874031,152240.4814132,3215.58566033,155568.9463949,54022.69259159,4060.967764031,1372.986837234,8285.710766294,1446.119976843,35504.16209942,16105.68177031,269390.0458941,20529.00072079,6532.573460642,2671.12366717,330197.0009559,112743.2961425,141179.1700963,521135.06597,416222.7424573,45523.13155783,138931.8591,8983.463257909,65632.95599184,33462.3352809,25951.23757225,53042.82926269,1152119.625442,684140.221002,48516.07446779,470089.1387007,1334002.124426,96888.44249275,93751.36987184,112817.3895496,39189.6553233,144845.2190706,333544.9738789,4554.73563017,24050.23805524,4133.817136105,2158.856004625,3059.98495053,7454.080533085,2689.443944498,20143.34993726,8930.0469372,10670.28593359,718.5536305626,15295.95125714,8683.510426463,9225.314331264,1501.526277347,4106.465888402,1542.152269511,1294.910341724,708.8747367453,373.3381517763,3156.215852489,971.3035725107,493.0288022023,2798.570469729,388.8288173205,604.6775411237,391.132637042,3461.620749798,218.6462906595,41.91076875168,288.4638348779,78.26187802777,67.78364542518,0.7282443860677,,4.820316590326e-09,0.001240744212652,5.03402119989e-09,,,,4.770121186937e-09,,4.517872298493e-09,1.310440183033e-06,0.4919584687022,4.847052537116e-09,4.747520598869e-09,0.0021930988039,4.690893007364e-09,0.02780300833791,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3.800515457897e-11,,10938205.17472,467672.5259518,143519.2564651,3272492.594133,9902.863542776,52355.48121559,14727.52476809,2012.09216949,41081.96290352,3069.951134264,12145.97499676,2241.360281831,56817.04273085,3283.848433004,354.8472315954,296.8345552165,1391.732636203,220.4802279517,356.9406730239,195.2634938436,292.884775202,1395.109232904,197.0285917566,122.3788644214,1441.249299475,95.74944000987,310.7825962437,129.0307248869,51.8887625966,156.2352305611,101.2631515994,724.3215657589,538.4300418353,601223.3481754,32348.2352104,77573.88150352,4213.984261001,4969.621044897,743.0787593663,259.5817228549,1425.425947138,386.6410037836,729.7089911012,1403.243581565,1005405.575886,626084.8120085,965.1904552924,29526.48284251,846.4133492332,4331.458457203,8378.761086851,7526.242351196,4847.005689402,3243.633449915,137805.1803471,264.2760381685,20997.00243526,1386.300201056,1427.954693489,1131079.80255,3681653.237433,486693.8952002,109435.2562551,10609.46372288,3509.055228203,4011.190860457,9202.77666335,2506.555544091,5331.901900617,2502.877615614,88518.77246924,67376.10693206,179955.4458727,22699.52857124,3453.038093787,15420.91930281,142539.4976172,521305.7128242,587077.8506123,628066.8647219,159866.6769842,186195.9767286,40368.85439635,77565.15324852,32952.72944499,4275300.383363,43120.46926352,135528.7503781,272746.6261783,89735.35349813,171480.7896892,14723.78595489,933557.0841316,24361.49648728,48551.37675898,1517860.51753,20763.9827893,7391.641727364,423501.5932751,3979.554579581,7598.844187164,11368.31456738,6255.337425241,5705.256587788,7636.48794703,16267.26842253,20792.59725467,2914.704740417,31874.1181063,7115.288251609,6943.754516085,18166.53986155,1208.093117367,8164.005575299,13192.64483987,498.2841217355,774.0162241791,792.5057822922,999.0365109635,1325.59456093,353.616380939,586.9129375799,2311.74991168,904.9359358222,747.2201173954,289.3925658281,2883.298112382,60.50621770827,53.70066509633,1403.514972327,52.09693642756,71.07106841373,0.08028134369873,,,6.909641143693e-07,,,,,,,,4.958973676139e-09,0.1477792870459,,,1.979087755899e-07,,0.000708294667163,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2621183.322209,865056.7561846,74443.03647688,22840.27219532,214136.0695547,62457.27808659,4393.043500209,22883.26859964,2880.818096336,12123.47239884,2700.71841009,4060.720623323,25491.10177828,1698.208515976,556.2179203116,1909.734815349,7020.320476689,217.2301704554,168.8436592969,152.4949301194,145.4951289103,703.2149408885,86.88274820469,85.40276736816,716.411109983,107.8245850478,149.9885559436,116.5952848793,28.36151241236,911.7245913643,28.47714114967,346.0140365449,255.2296352684,2417882.285901,17406.0578437,1767.175716951,2132.511569001,432.8299895278,331.3656893816,297.7039883614,1013.553561886,626.1243129972,338.845398969,2430.341769311,428235.051394,114573.8439129,1578.479238775,3136.158581982,2275.365004377,464.917165949,623.4046409011,7943.839710888,5644.056257525,908.7156546627,19743.91063341,601.1274674039,1539.111312796,925.3690185381,14080.84380002,3549118.343871,2907015.121754,229748.9850959,7299.834246781,3998.968477321,109213.2897103,13764.299198,7099.496226626,3045.188667953,2935.651489116,1644.121596019,164049.7469618,76600.34139996,76615.76252174,32627.26683523,19849.09458293,67591.09003678,1052724.485243,128905.2780282,11048098.47989,784348.7786861,58035.91429652,344054.176642,168544.0216462,56364.75943289,16576.61655484,1365781.779139,18944.5681333,302890.1048184,436892.9418472,48323.28943624,116194.7938632,12308.39201109,667063.7477697,31165.38281377,21346.4709061,44813.32927434,74678.32690007,273429.7167578,143324.1596029,32527.27019307,7695.700846794,4513.925664956,4893.441351109,64939.97184277,64799.65731477,22564.40073192,30096.97651916,3915.386101931,56077.06494949,2678.73563733,18027.30008985,8439.177692643,2088.035737742,9874.907247208,980.9831231484,1811.441911578,286.7479018255,1645.189885615,534.5745664718,15678.76143113,2355.54357688,835.2495268122,139.2093756291,570.4308213353,337.2774171888,210.5656950933,388.7280188012,70.11108816252,87.70338897865,183.7766338847,69.0047496245,67.81468723218,0.001034325392228,,,4.79818140775e-09,,,,,,,,,0.02245803315064,,,5.12914510864e-09,,4.650578375731e-07,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,29797721.64264,99562.52556905,2065200.590645,48671.40822721,48508.20615005,32399.39054045,27920.56225036,6064.593108167,7258.383570154,4915.067208799,2843.088846946,3502.972790597,8390.189092763,1691.754146924,582.4689171316,160734.595731,1179.543585782,868.4042328691,745.3156881836,153.4869805112,71.32821789956,349.2756275211,30.6005916618,66.51233702467,352.0206659978,100.3796948821,72.03506363687,74.86521331739,27.37723480916,266.1281015017,14.74844908576,141.3939623691,924.0312114456,3909891.517397,37801.02903735,6108.026029808,666.7864912601,3102.109176486,4874.913838153,238.3038773682,354.5484764438,616.3151405179,109383.9321345,1465.696338257,11262174.05469,24008.24274199,3370.563536572,39187.44768825,965.1464239447,18285.63394133,794.4701871573,9997.859304989,23545.2532082,281.1067561121,6790.886739673,354.3386568209,20828.5600096,293.538270442,23674.7238846,397849.0392146,6182747.595548,298781.8097136,71926.68954535,3023.666422496,3755.614114323,2122.5762503,3151.499974469,1456.738404761,201466.2830604,14248.19506193,278397.1788643,28845.73570013,337446.7486359,201550.9457766,6365.415306975,10439.42099293,84237.93671968,998223.6012968,434530.4888151,245988.1356221,50501.36947592,50311.94769145,586633.0340086,18754.26686167,71822.30352766,1233678.78098,213654.2616622,98793.76738189,279304.4965841,47839.39326023,14053.81569579,28301.43129648,171150.3514132,144504.8954515,20905.55465557,112947.0045582,126155.2839395,43612.62266538,566350.29425,14758.21117413,10543.63939055,4346.267832472,2638.023922165,22408.01711364,13896.33978641,39213.36113427,231672.25952,9718.464984371,2905.473079766,52484.11950978,20471.55274902,83497.70030082,645.1739991857,1091.555501379,2884.397667271,1070.316042563,650.6509895393,3890.470710481,1681.027700999,2217.813691672,2468.790982132,314.5433616405,317.1759741443,159.4819923009,571.1827719536,768.1045284367,284.1922244832,66.51283489896,53.83932941225,144.3650292385,114.7623431403,71.214297011,1.727485097192e-07,,,,,,,,,,,,0.0006851006605375,,,,,4.788637042452e-09,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,51101520.87838,66670.49934543,45135.48338209,161747.3717549,49546.20026588,5985.746023797,7114.513856052,68191.55678588,2226.93322319,4680.804363867,2882.591423718,507.8395007584,10232.55743744,5628.48336801,3303.843803501,4836.401231503,825.3186852409,208.3374710148,99.29989231057,152.0706835299,33.39872892379,157.5832697643,5.861752711067,84.61548598426,166.4332096312,107.867179686,93.59663869168,116.580108219,28.36990220246,1707.452932145,15.89480125331,99.15955538879,177.9286425461,248953.5592523,107013.2889001,6330.005099891,897.019487249,2229.842060407,9476.433087169,801.5100914975,170.5013666693,323.7893851969,1386.490942066,1913.745505534,1709611.466154,6791.892957717,1469.977079969,2179.888734847,2041.119408823,571.1421401218,1044.147722343,27276.664175,13662.62213236,6790.000683999,36644.21528347,1635.737792722,11413.91619274,9562.01634097,12231.59255903,15245331.19174,1369748.381611,671797.6751545,136624.2546011,33846.61702315,502508.4999824,23926.43667823,19455.23283598,17493.17366402,13707.46872651,2959.600825797,301375.0236408,93900.58835679,71006.20758549,1762408.441156,30013.77964831,9168.535484397,539828.6497168,388204.5327073,2399222.729614,173171.1837826,224033.6241159,30476.48047254,189599.3036372,6044.361330625,8361.958749747,195196.5644998,5650637.198553,4490864.383139,728676.1940388,447312.8460459,28746.51665425,56244.03614759,183136.9347726,1729833.614924,156742.2947202,94640.22909617,13331.26291563,12093.38231431,111645.0028816,28434.85482817,155895.1775519,3378.908821242,18560.38346773,1278233.697457,53662.21068849,85133.17754518,21124.81114125,69371.61248055,1343.40546486,2632.346641169,8109.900907432,27692.31785985,576.502420784,2247.838259615,4929.722220341,4370.235322976,237.977453126,11633.53619878,4105.572942126,2685.564674178,998.7829900764,2695.657285822,865.7018533868,1270.054995815,185.7592367098,638.1957794964,6096.919373672,190.0080184082,67.92771261662,227.6283298654,132.1684984857,67.86596993164,4.843198730953e-09,,,,,,,,,,,,6.747754133229e-07,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,30087928.0871,80343.64934451,114914.8423308,177335.3093131,60837.23629711,112050.7281415,3208.649920287,7719.054983872,3347.195920539,6303.599532221,844.4738711085,11261.92870204,6087.843605465,908.0119907748,1599.334626686,436.2677432147,66057.48933229,480.8777685236,79.38003743199,195.352080986,13.32427092641,108.0336582246,0.5258388736561,149.3192158117,68.91166491535,18904.90173729,98.80348237623,75.91173241608,27.38016467378,1651.94267085,14.74849720459,82.07211843577,5144.251064695,13534336.42277,18200.31974447,4531.670786368,2925.426729466,1251.691182004,3636.842503489,647.6594175625,170.8722638248,193.7874386915,469.1655426618,2423.997794158,808793.8347244,89336.14522439,12723.11841151,2307.096872432,1865.816095314,6445.961842505,1777.956609401,68432.7888064,5613.278775,1654.448244308,9108.929678491,1599.855836785,31325.44211256,2131.003243988,58394.75497145,1390171.412147,683613.8172815,210167.9174969,370309.1040793,5612.448245753,23743.64190317,3464.80137574,9449.924525375,21174.08561941,6469.13268317,4917.853894094,73350.84764906,183999.9120958,1697221.008259,432056.1826921,118549.4483645,4523.244021804,617226.0756395,2853664.596047,1017232.69967,1599869.199468,81378.44740574,35581.45798216,136251.0185232,29356.9274589,29110.64721484,327940.801186,66435.12050164,223092.5699777,715731.8810344,533545.6609701,9183.778182769,84471.91911865,191114.1059686,33873.74683736,35849.28917233,107838.8428626,49858.64590786,762562.8660091,25847.22750671,30920.16707179,89212.40888336,11636.23377073,10687.40232279,380353.785968,42142.09207395,139403.5642207,470970.5357255,38602.82499177,4596.334096707,1576.429717582,15200.95873638,18784.05597192,6045.954965427,1064.7928989,2414.405585026,1832.349590051,328.8870922947,24258.68807828,719662.1995723,2268.044258407,1382.649344242,6153.903015071,420.5901041875,632.6101945626,161.9995679361,185.6294270355,158.6758963188,61.20769819065,82.38846660297,1149.157754432,115.5808057019,70.97864636528,,,,,,,,,,,,,4.90345541948e-09,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,385186480.771,564603.9956674,199491.9224328,29688.20143619,48023.23173639,211503.5266285,45673.11836953,136296.0838811,22648.72123061,93524.51395191,3944.280227911,2791.01572435,6448.994910118,1669.042881595,29138.90505598,9804.282866071,92486.64192708,243.944883253,88.80284294976,152.4951042375,3.217273014716,87.15557865428,0.005661636274326,85.5975362116,29.72313128503,107.8538843131,81.99822846162,116.5820404666,28.36840051386,2514.28654771,15.89480835468,125.1534458975,166.7580513557,1133303.859137,55182.49468258,174268.2761211,4960.121169113,1832.75357013,982.4657181899,2724.720298934,188.6416819846,517.0845372187,295.9442417531,413.2748527942,11773311.61963,64999.87665088,5684.622746336,13524.79683294,9871.73363336,3283.789839415,1578.284877693,166312.4867234,26603.35741545,19089.51116745,55780.18861537,24640.68774404,5363.061066632,3101.639013539,13373.46798494,708067.3360288,3903999.609535,587861.2764019,23335.80682538,81097.18668807,4594.287528504,88265.4605112,4018.259836236,2970.019537784,4139.122560913,211298.5137271,42310.0438751,63238.93624153,27898750.40425,70250.77921936,150002.1367195,27503.6647844,83272.21475077,1417832.42388,2091800.787165,131805.4149714,88144.04213821,21177.46662535,163795.762571,69483.91335944,32355.35676609,257604.8849356,325096.7345674,63417.98667187,127075.8797791,306684.2448306,51606.81706075,39022.63943656,161301.4492113,223752.789442,118517.5184231,529054.4806017,66421.05334606,61217.89693771,32399.36925062,13340.70729786,33495.04575186,2835.583008797,6367.903324966,7972.70513927,39156.55173875,291086.4953211,108952.8924574,87838.51904124,3495.430313139,6543.063570854,7635.707891226,3185.651759459,5985.90580129,1720.053027885,2083.185715978,6863.150112615,4708.408417475,4969.672576655,9008.427773435,5004.65006379,4024.140539311,200.5817298701,1497.790784636,2485.059279253,3941.311428837,209.4544821236,1112.240654774,52.85891796781,578.3110140127,2463.927360061,1197.860078099,67.72022632184,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40504631.58344,70586.27643332,28039.01081259,30036.27304128,213170.8883757,83250.32701511,9461.067543456,28878.35766183,11386.36080677,4256.699519528,4710.815518463,7421.068511148,1748.350214417,1601.347626231,6583.106784582,4412.686394838,15294.34965643,409.9311839031,114.995640091,153.4867766591,0.2192488943075,108.0382426491,6.631086932885e-07,104.0214692687,27.67205357479,450.2245086333,61.51288551731,74.86858834192,27.37961338977,543.1752880497,14.74849690383,95.06717897152,4394.137092187,364935.1369918,30872.15878146,2966.415853265,1146.270786501,89100.89157042,1799.097144172,488.2261542566,887.2394055384,1741.067779563,9665.679638831,1799.474661249,5322416.820871,6470.320325165,10720.04643473,5570.25978499,9292.042831941,6481.729032616,678.7507340136,51870.78948118,6747.318629678,2539.48323547,7090.977536746,3019.369469093,5835.533464904,7677.36516002,35982.21167884,2357665.368818,11194180.30008,944712.1269087,26261.48236611,19906.3243666,38514.76346321,20179.77532094,8438.741141523,15859.05329468,2390.184569359,5002.015293474,117412.5065209,9930362.242634,4826588.808399,30654.65806559,20184.15216844,378859.06786,219899.568723,1321501.102139,477021.4559856,1032908.738112,312702.1319175,132990.0045251,59921.10568455,41959.43629715,91951.75546849,785868.3968738,13125366.18463,80353.52986468,2019909.230393,216957.5950555,23556.05546801,148216.9097148,78812.03546316,303164.5708294,182290.1804415,63171.5372996,37046.71970143,24575.0367843,32289.0045488,8173.085483527,24341.85447329,8311.884833885,130523.5945927,56203.74489042,260302.0085397,1933022.005463,23915.37554264,243925.5978188,3290.730750494,63598.42501295,8983.635495438,12933.82535758,1606.208582314,838.6993735388,1166.059151771,2311.738660145,461.3003978778,2928.043911921,2153.283097787,6932.411848999,725.5799460472,811.5456778016,336.8037122017,548.3709837057,429.804550621,283.7360604831,154.0290498111,59.54350771981,505.7112273082,742.0769969741,286.3648127819,71.24804866561,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21116279.66144,6139600.2988,53055.06336765,368602.7252064,68078.09220153,31061.84335646,41824.83822159,21682.91850087,80856.08311923,1218.526299725,1667.540263094,33642.12227925,19081.68738337,2540.992196521,3288.150721128,675.6764039429,980.5379403707,196.053333102,153.7064886281,152.069613994,0.001029337480258,87.16712761363,5.738699471181e-08,84.22000334148,29.3239253942,119.8247221818,98.69440757965,116.5815926367,28.36868232824,2263.823446404,15.89480834774,123.6979768289,4221.981611417,573517.6093919,33964.43367328,17663.48542569,2710.656611689,4790.063856493,787.2561261268,309.315254521,443.2591229238,1343.102737199,2813.818915083,536.4564247557,937348.1799702,3120.95061878,3978.551151081,7223.601811546,2718.552295015,3082.370915716,5158.811362387,34456.54917464,81109.41674784,1802.258850415,23884.58734779,1432.885888598,12093.68410276,2292.973957641,94774.24965073,1088941.71505,5362875.014148,110291.2555265,235658.1842665,10997.14407806,8294.981571852,40120.31400223,38153.12260916,7396.659604702,68853.67816336,11798.98023237,61155.59351518,383889.1941729,247205.9484048,807148.0395888,26519.12755349,41902.84305082,1184141.919493,380122.11334,363019.3241217,754403.3796044,522940.0751976,49376.61889815,351094.5171901,78979.34641337,125692.8924955,59053.30319534,21090.22662967,6406975.937234,118087.3626292,157911.4643213,40769.89782495,205111.2725097,184469.3541937,59402.85617751,419122.7276187,1910039.513533,19811.3835474,49244.4199142,380056.080191,9067.248349981,9373.960219294,4970.147158397,15013.88231097,242070.7654978,85562.82156115,416240.8216382,138395.2995647,420723.8294928,18764.9001802,9531.855427929,12037.59197069,4099.640357041,783.126163218,13302.22351038,6162.176444375,2572.90914121,818.6933647667,22305.60678084,984.9897219114,20899.83348694,97446.47048777,1497.489695439,1105.899756166,600.33294958,269.4094313259,644.2792373186,280.0541501581,55.83582772767,213.5713515728,1174.107270346,103.0882764795,67.86990509893,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21080507.07861,107960.2093886,34353.0710151,73214.53357658,64001.52500805,10735.13316169,37395.45900808,4154.652796788,3088.491307447,4364.82467694,2113.109624953,6925.802153554,12885.24544744,1481.831047034,12744.53146935,827.8901291454,3095.10962602,445.875760122,104.6305861961,195.3486738441,2.236292218072e-08,108.0330613953,5.737564912067e-08,66.77147149816,27.67835499866,366.0971306497,71.91973049584,74.86876427896,27.37971678566,284.0178995101,14.74849690345,803.0068827327,1599.243502554,526165.4509083,58930.37052522,2945.050619585,6790.599136478,7914.244265601,11913.22413895,581.518636848,182.9741217181,1750.970096022,907.5336077982,2897.717128846,9052224.139427,2320.497750719,12952.84309657,21528.24810636,5621.701577067,6825.721697005,1564.684531098,71536.65689291,812535.3384397,765.4741326891,20163.32275756,3520.089825488,9362.659413688,4884.432261055,13346.30270766,2221378.073052,1127270.847143,656209.8994714,51426.65437586,19660.84968079,29274.67548078,16681.0656398,7075.729016195,36426.42167866,2131.395599829,37440.54592231,193549.288258,466156.8243404,791591.2363326,6231339.900463,106353.2656147,5978.548465286,141031.5158136,611151.1483484,1455619.405096,29287901.74143,120041.2496441,97641.01765722,421952.4413425,21507.48964303,249929.2900972,1085117.788714,198049.1082892,138352.4451038,752891.6409006,1272689.978664,1455329.484948,625867.8647385,597761.5331882,349028.2412342,48068.49504026,1744999.14949,34042.70792826,20160.68401423,51244.11672653,33462.86733756,10923.62207241,4324.011939492,5218.732160277,735128.287906,10807.40562804,467132.0636668,58702.41492917,26814.01162056,114174.8901194,2972.17322749,2975.986295952,7720.555797204,3425.347414286,13419.51201128,1212.415992425,10485.36978345,300.1209505119,1093.357353371,471.4693840457,9670.051960919,2870.107607286,14405.2298949,468.9621205578,300.769079293,743.9305283406,1165.562428933,261.4863718159,64.37959082449,459.4364320054,360.9300487481,1026.980428796,70.97452271105,,,,,,,,,,,,,,,,,,,


==> Tables/frac_res_ks_1500_adj.csv <==
0,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585939,0.585938,1.30869,0.893503,1.33245,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585938,0.585547
3.07546e-12,4.49144e-12,3.71331e-12,4.06326e-12,4.26792e-12,4.07185e-12,5.54551e-12,5.93547e-12,5.87752e-12,6.36868e-12,5.81446e-12,5.84999e-12,6.17772e-12,8.42859e-12,9.57714e-12,1.02469e-11,0.215943,0.0811946,0.756717,0.407434,0.0942809,0.296288,0.508498,0.766572,0.804705,0.500649,0.698854,0.757802,0.780895,0.759752,1.14038,0.741355,0.821483,0.824581,0.834074,0.758669,1.02262,0.85252,0.849865,0.913063,1.04714,0.951698,1.00426,0.940096,0.995317,0.990315,1.20038,2.04111,4.57025,2.74969,2.28353,5.04046,4.02661,2.72265,2.83355,3.78366,2.91388,3.62657,4.02453,2.52022,3.85283,3.97959,4.17142,3.46385,4.14232,3.76491,2.88218,3.90947,4.3229,3.03113,3.71963,3.9797,3.74335,4.3708,4.13161,3.75838,3.47683,4.23663,3.18282,4.44452,4.52656,4.3142,3.51245,3.6763,4.23158,3.45106,4.3502,4.14344,2.96817,3.87718,4.40209,4.12921,4.37979,4.06004,4.14048,3.84899,3.75066,4.54555,4.09174,4.96326,56.634,1.42663,3.28013e-10,3.04915e-10,3.45814e-10,3.22267e-10,3.07562e-10,2.99668e-10,2.9377e-10,0.00185144,0.000341971,0.000341236,0.000340361,0.000339348,0.000338196,0.00033691,0.000335491,0.000333941,0.000332264,0.000330462,0.000328539,0.000326496,0.00032434,0.000322071,0.000319695,0.00683831,0.000314637,0.000311962,0.000309195,0.000306925,0.000305043,0.000303071,0.000301009,0.000298863,0.000296634,0.000294326,0.000291942,0.000289485,0.000286959,0.000284367,0.000281712,0.000278998,0.000276228,0.000273406,0.000270534,0.000267617,0.0185078,0.000663431,0.000661891,0.000660147,0.000658201,0.000656057,0.00159752,0.000651184,0.000648463,0.000645558,0.000642472,0.00063921,0.000635776,0.000632174,0.000628411,0.000624491,0.000620419,0.000616201,0.000611841,0.000607347,0.000602723,0.000597975,0.000593109,0.0378232,0.000583043,0.000577859,0.036497,0.000557159,0.00055144,0.000545644,0.000539779,0.000533851,0.000527867,0.000521831,0.341862,0.000509633,0.256917,0.000497305,0.000491106,0.22616,0.00195444,0.000496603,0.343172,0.000462021,0.550932,0.000451805,0.786949,0.445649,0.391661,0.0022938,0.00220463,0.0839946,0.455691,0.280018
,,,,,,,,,,,,,,,,3.20906e-06,1.23441e-06,0.00181994,8.90063e-05,0.000107665,0.000251949,0.00099604,0.00115352,0.21879,0.00130705,0.12498,0.0882512,0.0460234,0.141061,0.188251,0.143831,0.256875,0.186948,0.161189,0.196737,0.19524,0.161789,0.213782,0.228642,0.308799,0.46559,0.466091,0.377162,0.408151,0.461485,0.433323,2.63115,3.81023,2.66864,2.36743,2.60228,2.48598,2.1874,3.32688,2.84968,2.70224,3.13396,3.3239,3.53637,3.32443,3.46681,3.6774,3.61362,3.5282,2.52618,2.45849,2.37371,2.47531,1.88471,1.67852,1.60104,1.48504,1.35014,1.43827,2.17058,0.892962,1.18916,1.54807,1.86882,2.29957,1.91268,2.42143,2.27498,1.39325,2.1103,2.12598,2.18726,1.86616,2.59181,1.18129,2.5113,2.38896,2.41715,1.85151,1.66125,2.04469,1.42832,1.60552,0.772895,84.9013,3.1967e-10,,,,,,,,2.99627e-10,3.01913e-10,2.98456e-10,3.20636e-10,2.99437e-10,2.88772e-10,3.10234e-10,2.98495e-10,3.12394e-10,3.12614e-10,3.0925e-10,3.02695e-10,3.0078e-10,3.20087e-10,3.37774e-10,3.07011e-10,9.76872e-10,2.88671e-10,3.07663e-10,3.04368e-10,3.06855e-10,2.88136e-10,3.00945e-10,3.12902e-10,2.97859e-10,2.8168e-10,3.02421e-10,2.90525e-10,2.94943e-10,3.14319e-10,3.06427e-10,2.92433e-10,2.7886e-10,2.96111e-10,3.16367e-10,2.85819e-10,2.7538e-10,9.85832e-07,8.16016e-10,8.04679e-10,7.92562e-10,7.80076e-10,7.67049e-10,7.53616e-10,7.39812e-10,7.25716e-10,7.11205e-10,6.96485e-10,6.81531e-10,6.6645e-10,6.51161e-10,6.35742e-10,6.20387e-10,6.04881e-10,5.89445e-10,5.74072e-10,5.58623e-10,5.43396e-10,5.28219e-10,5.13191e-10,7.55622e-08,4.83583e-10,4.69072e-10,2.66752e-07,8.25311e-10,7.96032e-10,7.67621e-10,7.39627e-10,7.12429e-10,6.85898e-10,6.60062e-10,4.07539e-06,6.10502e-10,1.43363e-06,5.63878e-10,5.41613e-10,1.70989e-05,7.5643e-09,6.9292e-10,1.84092e-05,6.52832e-10,9.19752e-05,6.14005e-10,0.000279285,3.70316e-05,7.43551e-05,3.67362e-09,3.44614e-09,3.062e-05,0.000107706,2.0144e-05
,,,,,,,,,,,,,,,,9.12914e-12,9.66471e-12,7.72746e-09,9.9476e-12,1.02941e-10,1.80055e-10,9.91515e-09,1.21474e-08,0.000122761,1.86642e-08,2.87081e-05,1.5783e-05,6.12769e-06,2.19228e-05,0.00105209,6.67226e-05,1.79307e-05,0.00632241,0.00011338,0.0164256,0.0112911,0.0140915,0.0200454,0.0241073,0.0812673,0.135397,0.0579563,0.0364337,0.0568145,0.0997406,0.110027,1.52156,0.451406,0.855961,1.0145,0.840083,0.995245,1.14322,0.640555,1.14727,1.21494,0.812328,0.835936,0.679737,0.817101,1.52667,0.777811,0.707128,0.714781,0.87842,0.323432,0.39038,0.994046,0.649009,0.48134,0.387684,0.536106,0.676673,0.191264,0.541407,0.4951,0.448697,0.634207,0.633417,0.368864,0.477618,0.407872,0.422065,0.407269,0.485012,0.330248,0.275638,0.287155,0.295389,0.254488,0.353355,0.266642,0.372426,0.353725,0.261056,0.294352,0.388634,0.258245,0.244223,48.9385,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.98334e-10,,,,,,,,,,,,,,,,,,,,,,,1.49862e-10,,,1.53896e-10,,,,,,,,1.50067e-10,,1.55683e-10,,,1.51591e-10,,,1.53953e-10,,1.49964e-10,,1.59095e-10,1.50945e-10,1.4728e-10,,,1.48678e-10,1.64125e-10,1.64161e-10
,,,,,,,,,,,,,,,,,,,,,,,9.94138e-12,7.67147e-11,9.45022e-12,9.85123e-12,1.74536e-11,1.83267e-11,1.804e-11,3.20445e-10,1.04045e-10,1.93037e-11,4.53569e-09,2.5139e-11,4.00572e-07,8.07528e-08,1.20906e-07,1.30853e-06,4.58022e-07,5.43311e-05,0.0140332,0.00118225,0.00262526,0.000372227,0.00683957,0.0555427,0.355761,0.128675,0.197791,0.229559,0.211823,0.233685,0.227131,0.205323,0.486509,0.328286,0.133413,0.305886,0.125743,0.389706,0.430857,0.175323,0.129166,0.227512,0.0767165,0.0892993,0.0993845,0.211294,0.0650913,0.116798,0.100851,0.147278,0.0991557,0.0381551,0.203709,0.0886154,0.0474515,0.0701496,0.0336573,0.0929202,0.122036,0.0549644,0.100503,0.0999864,0.124236,0.0940212,0.0417506,0.0842645,0.0928559,0.0737803,0.0293055,0.0505843,0.118047,0.0447279,0.0641033,0.0789639,0.0385771,0.0456301,0.0120202,2.04902,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.8245e-11,1.92459e-11,1.90941e-11,1.98277e-11,1.95257e-11,1.89284e-11,0.00208822,1.49997e-09,1.03246e-09,2.24182e-10,2.06312e-08,0.00293674,0.0993588,0.00295089,0.0185478,0.0175727,0.0384614,0.0321352,0.0158915,0.0374583,0.0197482,0.0217144,0.0290632,0.0313002,0.0112215,0.0133832,0.120453,0.0105399,0.0190283,0.0292809,0.0241784,0.0061811,0.0216122,0.0311186,0.000709603,0.00666912,0.0174315,0.00915873,0.00160309,0.00273075,0.0133626,0.00670927,0.00856564,2.11862e-05,0.000444777,0.0114777,0.0326987,0.0183345,0.00193692,0.00526917,0.00237745,0.00447118,0.0137637,0.00387751,0.0108995,0.0101578,0.0079806,0.00628123,0.00507643,0.0141862,0.00656347,0.00299679,0.0166552,0.00769978,0.0028445,0.547473,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.36551e-08,,,,1.84786e-11,0.000161891,0.00769863,3.48964e-08,0.000504634,8.91313e-07,2.98992e-06,0.000290218,6.76916e-07,0.000234036,7.97495e-06,5.94513e-07,0.00275661,0.00114281,1.06387e-07,0.000183869,0.00572321,4.92391e-07,1.86017e-06,1.3849e-06,2.0175e-06,7.88882e-08,5.28695e-07,0.00065614,1.95784e-09,7.97748e-08,0.00557605,4.06711e-07,7.55846e-09,0.00071368,0.00077619,0.000683673,1.43273e-07,1.50646e-10,5.8943e-10,1.01806e-06,0.000397484,5.17991e-05,3.03173e-05,0.000601113,9.42514e-09,0.00010375,0.00239071,3.97657e-08,0.000563429,9.68585e-07,0.0017439,7.40412e-05,0.000397885,0.000576474,7.41387e-06,2.60257e-08,0.000219014,0.000372906,5.14657e-09,0.190882,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.98437e-11,,,,,1.99121e-11,1.00737e-07,1.96678e-11,2.09322e-10,3.77884e-11,4.027e-11,1.99815e-10,4.13678e-11,1.20935e-10,3.77591e-11,3.77955e-11,1.91205e-08,1.54429e-09,6.8308e-11,7.84528e-11,4.73351e-08,7.64757e-11,7.69037e-11,7.56146e-11,7.52447e-11,7.73994e-11,7.60814e-11,1.17415e-09,,7.53868e-11,9.90297e-08,7.59108e-11,,8.8584e-10,3.67707e-10,1.56162e-09,1.49541e-10,,,1.56374e-10,8.3309e-10,1.51859e-10,1.46676e-10,4.58732e-10,,1.44219e-10,9.68468e-09,1.41765e-10,1.73695e-09,1.47575e-10,1.24717e-08,1.54312e-10,5.27115e-10,2.54708e-10,1.69646e-10,2.65903e-10,2.65139e-10,3.14625e-10,,6.42164e-07,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.82112e-11,,,,,,,,,,4.08331e-11,,,,7.56177e-11,,,,,,,,,,8.15561e-11,,,,,,,,,,,,,,,,,,,,1.51649e-10,,,,,,,,,3.05729e-10,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










